Threat Detection and Resilience Techniques in PRS-Assisted OTDOA 5G Positioning Systems

Precise positioning is a key enabler for emerging 5G applications, from autonomous transport to industrial automation. Yet the open physical layer (PL) leaves standard positioning reference signals (PRSs) vulnerable to manipulation. This work addresses the security of downlink observed time difference of arrival positioning (DL-OTDOA) through three contributions. First, we introduce VeriLoc, an open-source system-level simulator designed for realistic channel modeling and PL threat injection. Second, we propose three novel security techniques to enhance resilience and threat detection: encrypted PRS to prevent adversarial waveform synthesis, angular-based source authentication (ABSA), and a cross-layer downlink-uplink handshaking protocol to detect attacks that cannot be mitigated by encryption. Third, utilizing VeriLoc, we evaluate the proposed techniques alongside position tracking and a PRS authentication scheme, which extends the original hash-based message authentication code (HMAC) scheme design to support digital signatures. Simulation results demonstrate that while encryption, authentication schemes, and tracking robustly counter selective PRS spoofing and jamming, the proposed spatial and cross-layer mechanisms are essential for detecting meaconing, collectively maintaining attack detection rates in excess of 90% while keeping false alarm rates minimal.

==> fbs_results.csv <==
Time,HMAC,DigSig,ABSA,Handshake,Tracking
1,1,1,1,1,1
2,1,1,1,1,1
3,1,1,1,1,1
4,1,1,1,1,1
5,1,1,1,1,1
6,1,1,1,1,1
7,1,1,1,1,1
8,1,1,0,1,1
9,1,1,1,1,1
10,1,1,1,1,1
11,1,1,1,1,1
12,1,1,1,1,1
13,1,1,1,1,1
14,1,1,1,1,1
15,1,1,1,1,1
16,1,1,1,1,1
17,1,1,1,1,1
18,1,1,1,1,1
19,1,1,1,1,1
20,1,1,1,1,1
21,1,1,1,1,1
22,1,1,1,1,1
23,1,1,1,1,1
24,1,1,1,1,1
25,1,1,1,1,1
26,1,1,1,1,1
27,1,1,1,1,1
28,1,1,1,1,1
29,1,1,1,1,1
30,1,1,1,1,1
31,1,1,0,1,1
32,1,1,1,1,1
33,1,1,1,1,1
34,1,1,1,1,1
35,1,1,1,1,1
36,1,1,1,1,1
37,1,1,1,1,1
38,1,1,1,1,1
39,1,1,1,1,1
40,1,1,1,1,1
41,1,1,1,1,1
42,1,1,1,1,1
43,1,1,1,1,1
44,1,1,1,1,1
45,1,1,1,1,1
46,1,1,1,1,1
47,1,1,1,1,1
48,1,1,1,1,1
49,1,1,0,1,1
50,1,1,1,1,1
51,1,1,1,1,1
52,1,1,1,1,1
53,1,1,1,1,1
54,1,1,1,1,1
55,1,1,1,1,1
56,1,1,1,1,1
57,1,1,1,1,1
58,1,1,1,1,1
59,1,1,1,1,1
60,1,1,1,1,1
61,1,1,1,1,1
62,1,1,1,1,1
63,1,1,1,1,1
64,1,1,1,1,1
65,1,1,1,1,1
66,1,1,1,1,1
67,1,1,1,1,1
68,1,1,1,1,1
69,1,1,1,1,1
70,1,1,1,1,1
71,1,1,1,1,1
72,1,1,1,1,1
73,1,1,1,1,1
74,1,1,1,1,1
75,1,1,1,1,1
76,1,1,1,1,1
77,1,1,1,1,1
78,1,1,1,1,1
79,1,1,1,1,1
80,1,1,1,1,1
81,1,1,1,1,1
82,1,1,1,1,1
83,1,1,1,1,1
84,1,1,1,1,1
85,1,1,1,1,1
86,1,1,1,1,1
87,1,1,1,1,1
88,1,1,1,1,1
89,1,1,1,1,1
90,1,1,1,1,1
91,1,1,1,1,1
92,1,1,1,1,1
93,1,1,1,1,1
94,1,1,1,1,1
95,1,1,1,1,1
96,1,1,1,1,1
97,1,1,1,1,1
98,1,1,1,1,1
99,1,1,1,1,1
100,1,1,1,1,1
101,1,1,1,1,1
102,1,1,1,1,1
103,1,1,1,1,1
104,1,1,1,1,1
105,1,1,1,1,1
106,1,1,1,1,1
107,1,1,1,1,1
108,1,1,1,1,1
109,1,1,1,1,1
110,1,1,1,1,1
111,1,1,1,1,1
112,0,1,1,0,1
113,1,0,1,1,1
114,1,1,1,1,1
115,1,1,1,1,1
116,1,1,1,1,1
117,1,1,1,1,1
118,1,1,1,1,1
119,1,1,1,1,1
120,1,1,1,1,1
121,1,1,1,1,1
122,1,1,1,1,1
123,1,1,1,1,1
124,1,1,1,1,1
125,1,1,1,1,1
126,1,1,1,1,1
127,1,1,0,1,1
128,1,1,1,1,1
129,1,1,1,1,1
130,1,1,1,1,1
131,1,1,1,1,1
132,1,1,1,1,1
133,1,1,1,1,1
134,1,1,1,1,1
135,1,1,1,1,1
136,1,1,1,1,1
137,1,1,1,1,1
138,1,1,1,1,1
139,1,1,1,1,1
140,1,1,1,1,1
141,1,1,1,1,1
142,1,1,1,1,1
143,1,1,1,1,1
144,1,1,1,1,1
145,1,1,1,1,1
146,1,1,1,1,1
147,1,1,1,1,1
148,1,1,1,1,1
149,1,1,1,1,1
150,1,1,1,1,1
151,1,1,1,1,1
152,1,1,1,1,1
153,1,1,1,1,1
154,1,1,1,1,1
155,1,1,1,1,1
156,1,1,0,1,1
157,1,1,1,1,1
158,1,0,1,1,1
159,1,1,1,1,1
160,0,1,1,0,1
161,1,1,1,1,1
162,1,1,1,1,1
163,1,1,1,1,1
164,1,1,1,1,1
165,1,1,1,1,1
166,1,1,1,1,1
167,1,1,1,1,1
168,1,1,1,1,1
169,1,1,1,1,1
170,1,1,1,1,1
171,1,1,1,1,1
172,1,1,1,1,1
173,1,1,1,1,1
174,1,1,1,1,1
175,1,1,1,1,1
176,1,1,1,1,1
177,1,1,1,1,1
178,1,1,1,1,1
179,1,1,1,1,1
180,1,1,1,1,1
181,1,1,1,1,1
182,1,1,1,1,1
183,1,1,1,1,1
184,1,1,1,1,1
185,1,1,1,1,1
186,1,1,0,1,1
187,1,1,1,1,1
188,1,1,1,1,1
189,1,1,1,1,1
190,1,1,1,1,1
191,1,1,1,1,1
192,1,1,1,1,1
193,1,1,1,1,1
194,1,1,1,1,1
195,1,1,1,1,1
196,1,1,0,1,1
197,1,1,1,1,1
198,1,1,1,1,1
199,1,1,1,1,1
200,1,1,1,1,1
201,1,1,1,1,1
202,1,1,1,1,1
203,1,1,1,1,1
204,1,1,1,1,1
205,1,1,1,1,1
206,1,1,1,1,1
207,1,1,1,1,1
208,1,1,1,1,1
209,1,1,1,1,1
210,1,1,1,1,1
211,1,1,1,1,1
212,1,1,1,1,1
213,1,1,1,1,1
214,1,1,1,1,1
215,1,1,1,1,1
216,1,1,1,1,1
217,1,1,1,1,1
218,1,1,1,1,1
219,1,1,1,1,1
220,1,1,1,1,1
221,1,1,1,1,1
222,1,1,1,1,1
223,1,1,1,1,1
224,1,1,1,1,1
225,1,1,1,1,1
226,1,1,1,1,1
227,1,1,1,1,1
228,1,1,1,1,1
229,1,1,1,1,1
230,1,1,1,1,1
231,1,1,1,1,1
232,1,1,1,1,1
233,1,1,1,1,1
234,1,1,1,1,1
235,1,1,1,1,1
236,1,1,1,1,1
237,1,1,1,1,1
238,1,1,1,1,1
239,1,1,1,1,1
240,1,1,1,1,1
241,1,1,1,1,1
242,1,1,1,1,1
243,1,1,1,1,1
244,1,1,1,1,1
245,1,1,1,1,1
246,1,1,1,1,1
247,1,1,1,1,1
248,1,1,1,1,1
249,1,1,1,1,1
250,1,1,1,1,1
251,1,1,1,1,1
252,1,1,1,1,1
253,1,1,1,1,1
254,1,1,1,1,1
255,1,1,1,1,1
256,1,1,1,1,1
257,1,1,1,1,1
258,1,1,0,1,1
259,1,1,1,1,1
260,1,1,1,1,1
261,1,1,1,1,1
262,1,1,1,1,1
263,1,1,1,1,1
264,1,1,1,1,1
265,1,1,1,1,1
266,1,1,1,1,1
267,1,1,1,1,1
268,1,1,1,1,1
269,1,1,1,1,1
270,1,1,1,1,1
271,1,1,1,1,1
272,1,1,1,1,1
273,1,1,1,1,1
274,1,1,1,1,1
275,1,1,1,1,1
276,1,1,1,1,1
277,1,1,1,1,1
278,1,1,0,1,1
279,1,1,1,1,1
280,1,1,1,1,1
281,1,1,1,1,1
282,1,1,1,1,1
283,1,1,1,1,1
284,1,1,1,1,1
285,1,1,1,1,1
286,1,1,1,1,1
287,1,1,1,1,1
288,1,1,1,1,1
289,1,1,1,1,1
290,1,1,1,1,1
291,1,1,1,1,1
292,1,1,1,1,1
293,1,1,1,1,1
294,1,1,1,1,1
295,1,1,1,1,1
296,1,1,1,1,1
297,1,1,1,1,1
298,1,1,1,1,1
299,1,1,1,1,1
300,1,1,1,1,1
301,0,0,0,0,0
302,0,0,0,0,0
303,0,0,0,0,0
304,0,0,0,0,0
305,0,0,0,0,0
306,0,0,0,0,0
307,0,0,0,0,0
308,0,0,0,0,0
309,0,0,0,0,0
310,0,0,0,0,0
311,0,0,0,0,0
312,0,0,0,0,0
313,0,0,0,0,0
314,0,0,0,0,0
315,0,0,0,0,0
316,0,0,0,0,0
317,0,0,0,0,0
318,0,0,0,0,0
319,0,0,0,0,0
320,0,0,0,0,0
321,0,0,0,0,0
322,0,0,0,0,0
323,0,0,0,0,0
324,0,0,0,0,0
325,0,0,0,0,0
326,0,0,0,0,0
327,0,0,0,0,0
328,0,0,0,0,0
329,0,0,0,0,0
330,0,0,0,0,0
331,0,0,0,0,0
332,0,0,0,0,0
333,0,0,0,0,0
334,0,0,0,0,0
335,0,0,0,0,0
336,0,0,0,0,0
337,0,0,0,0,0
338,0,0,0,0,0
339,0,0,0,0,0
340,0,0,0,0,0
341,0,0,0,0,0
342,0,0,0,0,0
343,0,0,0,0,0
344,0,0,0,0,0
345,0,0,0,0,0
346,0,0,0,0,0
347,0,0,0,0,0
348,0,0,0,0,0
349,0,0,0,0,0
350,0,0,0,0,0
351,0,0,0,0,0
352,0,0,0,0,0
353,0,0,0,0,0
354,0,0,0,0,0
355,0,0,0,0,0
356,0,0,0,0,0
357,0,0,0,0,0
358,0,0,0,0,0
359,0,0,0,0,0
360,0,0,0,0,0
361,0,0,0,0,0
362,0,0,0,0,0
363,0,0,0,0,0
364,0,0,0,0,0
365,0,0,0,0,0
366,0,0,0,0,0
367,0,0,0,0,0
368,0,0,0,0,0
369,0,0,0,0,0
370,0,0,0,0,0
371,0,0,0,0,0
372,0,0,0,0,0
373,0,0,0,0,0
374,0,0,0,0,0
375,0,0,0,0,0
376,0,0,0,0,0
377,0,0,0,0,0
378,0,0,0,0,0
379,0,0,0,0,0
380,0,0,0,0,0
381,0,0,0,0,0
382,0,0,0,0,0
383,0,0,0,0,0
384,0,0,0,0,0
385,0,0,0,0,0
386,0,0,0,0,0
387,0,0,0,0,0
388,0,0,0,0,0
389,0,0,0,0,0
390,0,0,0,0,0
391,0,0,0,0,0
392,0,0,0,0,0
393,0,0,0,0,0
394,0,0,0,0,0
395,0,0,0,0,0
396,0,0,0,0,0
397,0,0,0,0,0
398,0,0,0,0,0
399,0,0,0,0,0
400,0,0,0,0,0
401,0,0,0,0,0
402,0,0,0,0,0
403,0,0,0,0,0
404,0,0,0,0,0
405,0,0,0,0,0
406,0,0,0,0,0
407,0,0,0,0,0
408,0,0,0,0,0
409,0,0,0,0,0
410,0,0,0,0,0
411,0,0,0,0,0
412,0,0,0,0,0
413,0,0,0,0,0
414,0,0,0,0,0
415,0,0,0,0,0
416,0,0,0,0,0
417,0,0,0,0,0
418,0,0,0,0,0
419,0,0,0,0,0
420,0,0,0,0,0
421,0,0,0,0,0
422,0,0,0,0,0
423,0,0,0,0,0
424,0,0,0,0,0
425,0,0,0,0,0
426,0,0,0,0,0
427,0,0,0,0,0
428,0,0,0,0,0
429,0,0,0,0,0
430,0,0,0,0,1
431,0,0,0,0,0
432,0,0,0,0,0
433,0,0,0,0,0
434,0,0,0,0,0
435,0,0,0,0,0
436,0,0,0,0,0
437,0,0,0,0,0
438,0,0,0,0,0
439,0,0,0,0,0
440,0,0,0,0,0
441,0,0,0,0,0
442,0,0,0,0,0
443,0,0,0,0,0
444,0,0,0,0,0
445,0,0,0,0,0
446,0,0,0,0,0
447,0,0,0,0,0
448,0,0,0,0,0
449,0,0,0,0,0
450,0,0,0,0,0
451,0,0,0,0,0
452,0,0,0,0,0
453,0,0,0,0,0
454,0,0,0,0,0
455,0,0,0,0,1
456,0,0,0,0,0
457,0,0,0,0,0
458,0,0,0,0,0
459,0,0,0,0,0
460,0,0,0,0,0
461,0,0,0,0,0
462,0,0,0,0,0
463,0,0,0,0,0
464,0,0,0,0,0
465,0,0,0,0,0
466,0,0,0,0,0
467,0,0,0,0,0
468,0,0,1,0,0
469,0,0,0,0,0
470,0,0,0,0,0
471,0,0,0,0,0
472,0,0,0,0,0
473,0,0,0,0,0
474,0,0,0,0,0
475,0,0,0,0,0
476,0,0,0,0,0
477,0,0,0,0,0
478,0,0,0,0,0
479,0,0,0,0,0
480,0,0,0,0,0
481,0,0,0,0,0
482,0,0,0,0,0
483,0,0,0,0,0
484,0,0,0,0,0
485,0,0,0,0,0
486,0,0,0,0,0
487,0,0,0,0,0
488,0,0,0,0,0
489,0,0,0,0,0
490,0,0,0,0,0
491,0,0,0,0,0
492,0,0,0,0,0
493,0,0,0,0,0
494,0,0,0,0,0
495,0,0,0,0,0
496,0,0,0,0,0
497,0,0,0,0,0
498,0,0,0,0,0
499,0,0,0,0,0
500,0,0,0,0,0
501,0,0,0,0,0
502,0,0,0,0,0
503,0,0,0,0,0
504,0,0,0,0,0
505,0,0,0,0,0
506,0,0,0,0,0
507,0,0,0,0,0
508,0,0,0,0,0
509,0,0,0,0,0
510,0,0,0,0,0
511,0,0,0,0,0
512,0,0,0,0,0
513,0,0,0,0,0
514,0,0,0,0,0
515,0,0,0,0,0
516,0,0,0,0,0
517,0,0,0,0,1
518,0,0,0,0,0
519,0,0,0,0,0
520,0,0,0,0,0
521,0,0,0,0,0
522,0,0,0,0,0
523,0,0,0,0,0
524,0,0,0,0,0
525,0,0,0,0,0
526,0,0,1,0,0
527,0,0,0,0,0
528,0,0,0,0,0
529,0,0,0,0,0
530,0,0,0,1,0
531,0,0,0,0,0
532,0,0,0,0,0
533,0,0,0,0,0
534,0,0,0,0,0
535,0,0,0,0,0
536,0,0,0,0,0
537,0,0,0,0,0
538,0,0,0,0,0
539,0,0,0,0,0
540,0,0,0,0,0
541,0,0,0,0,0
542,0,0,0,1,0
543,0,0,0,0,1
544,0,0,0,0,0
545,0,0,0,0,0
546,0,0,0,0,0
547,0,0,0,0,0
548,0,0,0,0,0
549,0,0,0,0,0
550,0,0,0,0,0
551,0,0,0,0,0
552,0,0,0,0,0
553,0,0,0,0,1
554,0,0,0,0,0
555,0,0,0,0,0
556,0,0,0,0,0
557,0,0,0,0,0
558,0,0,0,0,0
559,0,0,0,0,0
560,0,0,0,0,0
561,0,0,0,0,0
562,0,0,0,0,0
563,0,0,0,0,0
564,0,0,0,0,0
565,0,0,0,0,0
566,0,0,0,0,0
567,0,0,0,0,0
568,0,0,0,0,0
569,0,0,0,1,0
570,0,0,0,0,0
571,0,0,0,0,0
572,0,0,0,0,0
573,0,0,0,0,0
574,0,0,0,0,0
575,0,0,0,0,0
576,0,0,0,0,0
577,0,0,0,0,0
578,0,0,0,0,0
579,0,0,0,0,0
580,0,0,0,0,0
581,0,0,0,0,0
582,0,0,0,0,0
583,0,0,0,0,0
584,0,0,0,0,0
585,0,0,0,0,0
586,0,0,0,0,0
587,0,0,0,0,0
588,0,0,0,0,0
589,0,0,0,0,0
590,0,0,0,0,0
591,0,0,0,0,1
592,0,0,0,0,0
593,0,0,0,0,0
594,0,0,0,0,0
595,0,0,0,0,0
596,0,0,0,0,0
597,0,0,0,0,0
598,0,0,0,0,0
599,0,0,0,0,0
600,0,0,0,0,0
601,0,0,0,0,0
602,0,0,0,0,0
603,0,0,0,0,0
604,0,0,1,1,0
605,0,0,0,0,0
606,0,0,0,0,0
607,0,0,0,0,0
608,0,0,0,0,0
609,0,0,0,0,0
610,0,0,0,0,0
611,0,0,0,0,0
612,0,0,0,0,0
613,0,0,0,0,0
614,0,0,0,0,0
615,0,0,0,0,0
616,0,0,0,0,0
617,0,0,0,0,0
618,0,0,0,0,0
619,0,0,0,0,0
620,0,0,0,0,0
621,0,0,0,0,0
622,0,0,0,0,0
623,0,0,0,0,0
624,0,0,0,0,0
625,0,0,0,0,0
626,0,0,0,0,0
627,0,0,0,0,0
628,0,0,0,0,0
629,0,0,0,0,0
630,0,0,0,0,1
631,0,0,0,0,0
632,0,0,0,0,0
633,0,0,0,0,0
634,0,0,0,0,0
635,0,0,0,0,0
636,0,0,0,0,0
637,0,0,0,0,0
638,0,0,0,0,0
639,0,0,0,0,0
640,0,0,0,0,0
641,0,0,0,0,0
642,0,0,0,0,0
643,0,0,0,0,0
644,0,0,0,0,0
645,0,0,0,0,0
646,0,0,0,0,0
647,0,0,0,0,0
648,0,0,0,0,0
649,0,0,0,0,0
650,0,0,0,0,0
651,0,0,0,0,0
652,0,0,0,0,0
653,0,0,0,0,0
654,0,0,0,0,0
655,0,0,0,0,0
656,0,0,0,0,0
657,0,0,0,0,0
658,0,0,0,0,0
659,0,0,0,0,0
660,0,0,0,0,0
661,0,0,0,0,0
662,0,0,0,0,0
663,0,0,0,0,0
664,0,0,0,0,0
665,0,0,0,0,0
666,0,0,0,0,0
667,0,0,0,0,0
668,0,0,0,0,0
669,0,0,0,0,0
670,0,0,0,0,0
671,0,0,0,0,0
672,0,0,0,0,0
673,0,0,1,0,0
674,0,0,0,0,0
675,0,0,0,0,0
676,0,0,0,0,0
677,0,0,0,0,0
678,0,0,0,1,0
679,0,0,0,0,0
680,0,0,0,0,0
681,0,0,0,0,0
682,0,0,0,0,0
683,0,0,0,0,0
684,0,0,0,0,0
685,0,0,0,0,0
686,0,0,0,0,0
687,0,0,0,0,0
688,0,0,0,0,1
689,0,0,0,0,0
690,0,0,0,0,0
691,0,0,0,0,0
692,0,0,0,0,0
693,0,0,0,0,0
694,0,0,0,0,0
695,0,0,1,0,0
696,0,0,0,0,0
697,0,0,0,0,0
698,0,0,0,0,0
699,0,0,0,0,0
700,0,0,0,0,0
701,0,0,0,0,0
702,0,0,0,0,0
703,0,0,0,0,0
704,0,0,0,0,0
705,0,0,0,0,0
706,0,0,0,0,0
707,0,0,0,0,0
708,0,0,0,0,0
709,0,0,0,0,0
710,0,0,0,0,0
711,0,0,0,0,0
712,0,0,0,0,0
713,0,0,0,0,0
714,0,0,0,0,0
715,0,0,0,0,0
716,0,0,0,0,0
717,0,0,0,0,0
718,0,0,0,0,0
719,0,0,0,0,0
720,0,0,0,0,0
721,0,0,0,0,0
722,0,0,0,0,0
723,0,0,0,0,0
724,0,0,0,0,0
725,0,0,0,0,0
726,0,0,0,0,0
727,0,0,0,0,0
728,0,0,0,0,0
729,0,0,0,0,0
730,0,0,0,0,0
731,0,0,0,0,0
732,0,0,0,0,0
733,0,0,0,0,0
734,0,0,0,0,0
735,0,0,0,0,0
736,0,0,0,0,0
737,0,0,0,0,0
738,0,0,0,0,0
739,0,0,0,0,0
740,0,0,0,0,0
741,0,0,0,0,0
742,0,0,0,0,0
743,0,0,0,0,0
744,0,0,0,0,0
745,0,0,0,0,0
746,0,0,0,0,0
747,0,0,0,0,0
748,0,0,0,0,0
749,0,0,0,0,0
750,0,0,0,0,0
751,0,0,0,0,0
752,0,0,0,0,0
753,0,0,0,0,0
754,0,0,0,0,0
755,0,0,0,0,0
756,0,0,0,0,0
757,0,0,0,0,0
758,0,0,0,0,0
759,0,0,0,0,0
760,0,0,0,0,0
761,0,0,0,0,0
762,0,0,0,0,0
763,0,0,0,0,0
764,0,0,0,0,0
765,0,0,0,0,0
766,0,0,0,0,0
767,0,0,0,0,0
768,0,0,0,0,0
769,0,0,0,0,0
770,0,0,0,0,0
771,0,0,0,0,0
772,0,0,0,0,0
773,0,0,0,0,0
774,0,0,0,0,0
775,0,0,0,0,0
776,0,0,0,0,0
777,0,0,0,0,0
778,0,0,0,0,0
779,0,0,1,1,0
780,0,0,1,0,0
781,0,0,0,0,0
782,0,0,0,0,0
783,0,0,0,0,0
784,0,0,0,0,0
785,0,0,0,0,0
786,0,0,0,0,0
787,0,0,0,0,0
788,0,0,0,0,0
789,0,0,0,0,1
790,0,0,0,0,0
791,0,0,0,0,0
792,0,0,0,0,0
793,0,0,0,0,0
794,0,0,0,0,0
795,0,0,0,0,0
796,0,0,0,0,0
797,0,0,0,0,0
798,0,0,0,0,0
799,0,0,0,0,0
800,0,0,0,0,0
801,0,0,0,0,0
802,0,0,0,0,0
803,0,0,0,0,0
804,0,0,0,0,0
805,0,0,0,0,0
806,0,0,0,0,0
807,0,0,0,0,0
808,0,0,0,0,0
809,0,0,0,0,0
810,0,0,0,0,0
811,0,0,0,0,0
812,0,0,0,0,0
813,0,0,0,0,0
814,0,0,0,0,0
815,0,0,0,0,0
816,0,0,0,0,0
817,0,0,0,0,0
818,0,0,0,0,0
819,0,0,0,0,0
820,0,0,0,0,0
821,0,0,0,0,0
822,0,0,0,0,0
823,0,0,0,0,0
824,0,0,0,0,0
825,0,0,0,0,0
826,0,0,0,0,0
827,0,0,0,0,0
828,0,0,0,0,0
829,0,0,0,0,1
830,0,0,0,0,0
831,0,0,0,0,0
832,0,0,0,0,0
833,0,0,0,0,0
834,0,0,0,0,0
835,0,0,0,0,0
836,0,0,0,0,0
837,0,0,0,0,0
838,0,0,0,0,0
839,0,0,0,0,0
840,0,0,0,0,0
841,0,0,0,0,0
842,0,0,0,0,0
843,0,0,0,0,0
844,0,0,0,0,0
845,0,0,0,0,0
846,0,0,0,0,0
847,0,0,0,0,0
848,0,0,0,0,0
849,0,0,0,0,0
850,0,0,0,0,0
851,0,0,0,0,0
852,0,0,0,0,0
853,0,0,0,0,0
854,0,0,0,0,0
855,0,0,0,0,0
856,0,0,0,0,0
857,0,0,0,0,0
858,0,0,0,0,0
859,0,0,0,0,0
860,0,0,0,0,0
861,0,0,0,0,0
862,0,0,0,0,0
863,0,0,0,0,0
864,0,0,0,0,0
865,0,0,0,0,0
866,0,0,0,0,0
867,0,0,0,0,0
868,0,0,0,0,0
869,0,0,0,0,0
870,0,0,0,0,0
871,0,0,0,0,0
872,0,0,0,0,0
873,0,0,0,0,0
874,0,0,0,0,0
875,0,0,0,0,0
876,0,0,0,0,0
877,0,0,0,0,0
878,0,0,0,0,0
879,0,0,0,0,0
880,0,0,0,0,0
881,0,0,0,0,0
882,0,0,0,0,0
883,0,0,0,0,0
884,0,0,0,0,0
885,0,0,0,0,0
886,0,0,0,0,0
887,0,0,0,0,0
888,0,0,0,0,0
889,0,0,0,0,0
890,0,0,0,0,0
891,0,0,0,0,0
892,0,0,0,0,0
893,0,0,0,0,0
894,0,0,0,0,0
895,0,0,0,0,0
896,0,0,0,0,0
897,0,0,0,0,0
898,0,0,0,0,0
899,0,0,0,0,0
900,0,0,0,0,0
901,1,0,1,1,0
902,1,0,1,1,1
903,1,0,1,1,1
904,0,1,1,0,1
905,0,1,1,1,1
906,1,1,1,1,1
907,1,1,1,1,1
908,1,1,1,1,1
909,1,1,1,1,1
910,1,1,1,1,1
911,1,1,1,1,1
912,1,1,1,1,1
913,1,1,1,1,1
914,1,1,1,1,1
915,1,1,1,1,1
916,1,1,1,1,1
917,1,1,1,1,1
918,1,1,1,1,1
919,1,1,0,1,1
920,1,1,1,1,1
921,1,1,1,1,1
922,1,1,0,1,1
923,1,1,1,1,1
924,1,1,1,1,1
925,1,1,1,1,1
926,1,1,1,1,1
927,1,1,1,1,1
928,1,1,0,1,1
929,1,1,1,1,1
930,1,1,1,1,1
931,1,1,1,1,1
932,1,1,1,1,1
933,1,1,1,1,1
934,1,1,1,1,1
935,1,1,1,1,1
936,1,1,1,1,1
937,1,1,1,1,1
938,1,1,1,1,1
939,1,1,1,1,1
940,1,1,1,1,1
941,1,1,1,1,1
942,1,1,1,1,1
943,1,1,1,1,1
944,1,1,1,1,1
945,1,1,1,1,1
946,1,1,1,1,1
947,1,1,1,1,1
948,1,1,1,1,1
949,1,1,1,1,1
950,1,1,1,1,1
951,1,1,1,1,1
952,1,1,1,1,1
953,1,1,1,1,1
954,1,1,1,1,1
955,1,1,1,1,1
956,1,1,1,1,1
957,1,1,1,1,1
958,1,1,1,1,1
959,1,1,1,1,1
960,1,1,1,1,1
961,1,1,1,1,1
962,1,1,0,1,1
963,1,1,1,1,1
964,1,1,1,1,1
965,1,1,1,1,1
966,1,1,1,1,1
967,1,1,1,1,1
968,1,1,1,1,1
969,1,1,1,1,1
970,1,1,1,1,1
971,1,1,1,1,1
972,1,1,1,1,1
973,1,1,1,1,1
974,1,1,1,1,1
975,1,1,0,1,1
976,1,1,1,1,1
977,1,1,1,1,1
978,1,1,1,1,1
979,1,1,1,1,1
980,1,1,1,1,1
981,1,1,1,1,1
982,1,1,1,1,1
983,1,1,1,1,1
984,1,1,1,1,1
985,1,1,1,1,1
986,1,1,1,1,1
987,1,1,1,1,1
988,1,1,1,1,1
989,1,1,1,1,1
990,1,1,1,1,1
991,1,1,1,1,1
992,1,1,1,1,1
993,1,1,1,1,1
994,1,1,1,1,1
995,1,1,1,1,1
996,1,1,1,1,1
997,1,1,1,1,1
998,1,1,1,1,1
999,1,1,1,1,1
1000,1,1,1,1,1
1001,1,1,1,1,1
1002,1,1,1,1,1
1003,1,1,1,1,1
1004,1,1,1,1,1
1005,1,1,1,1,1
1006,1,1,1,1,1
1007,1,1,1,1,1
1008,1,1,1,1,1
1009,1,1,1,1,1
1010,1,1,1,1,1
1011,1,1,1,1,1
1012,1,1,1,1,1
1013,1,1,1,1,1
1014,1,1,1,1,1
1015,1,1,1,1,1
1016,1,1,1,1,1
1017,1,1,1,1,1
1018,1,1,1,1,1
1019,1,1,1,1,1
1020,1,1,1,1,1
1021,1,1,1,1,1
1022,1,1,1,1,1
1023,1,1,1,1,1
1024,1,1,1,1,1
1025,1,1,1,1,1
1026,1,1,1,1,1
1027,1,1,1,1,1
1028,1,1,1,1,1
1029,1,1,1,1,1
1030,1,1,1,1,1
1031,1,1,1,1,1
1032,1,1,1,1,1
1033,1,1,1,1,1
1034,1,1,1,1,1
1035,1,1,1,1,1
1036,1,1,1,1,1
1037,1,1,1,1,1
1038,1,1,1,1,1
1039,1,1,1,1,1
1040,1,1,1,1,1
1041,1,1,1,1,1
1042,1,1,1,1,1
1043,1,1,1,1,1
1044,1,1,1,1,1
1045,1,1,1,1,1
1046,1,1,0,1,1
1047,1,1,1,1,1
1048,1,1,1,1,1
1049,1,1,1,1,1
1050,1,1,1,1,1
1051,1,1,1,1,1
1052,1,1,1,1,1
1053,1,1,1,1,1
1054,1,1,1,1,1
1055,1,1,1,1,1
1056,1,1,1,1,1
1057,1,1,1,1,1
1058,1,1,1,1,1
1059,1,1,1,1,1
1060,1,1,0,1,1
1061,1,1,1,1,1
1062,1,1,1,1,1
1063,1,1,1,1,1
1064,1,1,1,1,1
1065,1,1,1,1,1
1066,1,1,1,1,1
1067,1,1,1,1,1
1068,1,1,1,1,1
1069,1,1,1,1,1
1070,1,1,1,1,1
1071,1,1,1,1,1
1072,1,1,1,1,1
1073,1,1,1,1,1
1074,1,1,1,1,1
1075,1,1,1,1,1
1076,1,1,1,1,1
1077,1,1,1,1,1
1078,1,1,1,1,1
1079,1,1,1,1,1
1080,1,1,1,1,1
1081,1,1,1,1,1
1082,1,1,1,1,1
1083,1,1,1,1,1
1084,1,1,1,1,1
1085,1,1,1,1,1
1086,1,1,1,1,1
1087,1,1,1,1,1
1088,1,1,1,1,1
1089,1,1,1,1,1
1090,1,1,1,1,1
1091,1,1,1,1,1
1092,1,1,1,1,1
1093,1,1,1,1,1
1094,1,1,1,1,1
1095,1,1,1,1,1
1096,1,1,1,1,1
1097,1,1,1,1,1
1098,1,1,1,1,1
1099,1,1,1,1,1
1100,1,1,1,1,1
1101,1,1,1,1,1
1102,1,1,1,1,1
1103,1,1,1,1,1
1104,1,1,1,1,1
1105,1,1,1,1,1
1106,1,1,1,1,1
1107,1,1,1,1,1
1108,1,1,1,1,1
1109,1,1,1,1,1
1110,1,1,1,1,1
1111,1,1,1,1,1
1112,1,1,1,1,1
1113,1,1,1,1,1
1114,1,1,1,1,1
1115,1,1,1,1,1
1116,1,1,1,1,1
1117,1,1,1,1,1
1118,1,1,1,1,1
1119,1,1,1,1,1
1120,1,1,1,1,1
1121,1,1,1,1,1
1122,1,1,1,1,1
1123,1,1,1,1,1
1124,1,1,1,1,1
1125,1,1,1,1,1
1126,1,1,1,1,1
1127,1,1,1,1,1
1128,1,1,1,1,1
1129,1,1,1,1,1
1130,1,1,1,1,1
1131,1,1,1,1,1
1132,1,1,1,1,1
1133,1,1,1,1,1
1134,1,1,1,1,1
1135,1,1,1,1,1
1136,1,1,1,1,1
1137,1,1,1,1,1
1138,1,1,1,1,1
1139,1,1,1,1,1
1140,1,1,1,1,1
1141,1,1,1,1,1
1142,1,1,1,1,1
1143,1,1,1,1,1
1144,1,1,1,1,1
1145,1,1,1,1,1
1146,1,1,1,1,1
1147,1,1,1,1,1
1148,1,1,1,1,1
1149,1,1,1,1,1
1150,1,1,1,1,1
1151,1,1,1,1,1
1152,1,1,0,1,1
1153,1,1,1,1,1
1154,1,1,0,1,1
1155,1,1,1,1,1
1156,1,1,1,1,1
1157,1,1,1,1,1
1158,1,1,1,1,1
1159,1,1,1,1,1
1160,1,1,1,1,1
1161,1,1,1,1,1
1162,1,1,1,1,1
1163,1,1,1,1,1
1164,1,1,1,1,1
1165,1,1,1,1,1
1166,1,1,1,1,1
1167,1,1,1,1,1
1168,1,1,1,1,1
1169,1,1,1,1,1
1170,1,1,1,1,1
1171,1,1,1,1,1
1172,1,1,1,1,1
1173,1,1,1,1,1
1174,1,1,1,1,1
1175,1,1,1,1,1
1176,1,1,1,1,1
1177,1,1,1,1,1
1178,1,1,1,1,1
1179,1,1,1,1,1
1180,1,1,1,1,1
1181,1,1,1,1,1
1182,1,1,1,1,1
1183,1,1,1,1,1
1184,1,1,1,1,1
1185,1,1,1,1,1
1186,1,1,1,1,1
1187,1,1,1,1,1
1188,1,1,1,1,1
1189,1,1,1,1,1
1190,1,1,1,1,1
1191,1,1,1,1,1
1192,1,1,1,1,1
1193,1,1,1,1,1
1194,1,1,1,1,1
1195,1,1,1,1,1
1196,1,0,1,1,1
1197,0,0,1,0,1
1198,0,1,1,1,1
1199,1,1,1,1,1
1200,1,1,1,1,1


==> jamming_results.csv <==
Time,HMAC,DigSig,ABSA,Handshake,Tracking
1,1,1,1,1,1
2,1,1,1,1,1
3,1,1,1,1,1
4,1,1,1,1,1
5,1,1,1,1,1
6,1,1,1,1,1
7,1,1,1,1,1
8,1,1,1,1,1
9,1,1,1,1,1
10,1,1,1,1,1
11,1,1,1,1,1
12,1,1,1,1,1
13,1,1,1,1,1
14,1,1,1,1,1
15,1,1,1,1,1
16,1,1,1,1,1
17,1,1,1,1,1
18,1,1,1,1,1
19,1,1,1,1,1
20,1,1,1,1,1
21,1,1,1,1,1
22,1,1,1,1,1
23,1,1,1,1,1
24,1,1,1,1,1
25,1,1,1,1,1
26,1,1,1,1,1
27,1,1,1,1,1
28,1,1,1,1,1
29,1,1,1,1,1
30,1,1,1,1,0
31,1,1,1,1,0
32,1,1,1,1,1
33,1,1,1,1,1
34,1,1,1,1,1
35,1,1,1,1,1
36,1,1,1,1,1
37,1,1,1,1,1
38,1,1,1,1,1
39,1,1,1,1,1
40,1,1,1,1,1
41,1,1,1,1,1
42,1,1,1,1,1
43,1,1,1,1,1
44,1,1,1,1,1
45,1,1,1,1,1
46,1,1,1,1,1
47,1,1,1,1,1
48,1,1,1,1,1
49,1,1,1,1,1
50,1,1,1,1,1
51,1,1,1,1,1
52,1,1,1,1,1
53,1,1,1,1,1
54,1,1,1,1,1
55,1,1,1,1,1
56,1,1,1,1,1
57,1,1,1,1,1
58,1,1,1,1,1
59,1,1,1,1,1
60,1,1,0,1,1
61,1,1,1,1,1
62,1,1,1,1,1
63,1,1,1,1,1
64,1,1,1,1,1
65,1,1,1,1,1
66,1,1,1,1,1
67,1,1,1,1,0
68,1,1,1,1,0
69,1,1,1,1,0
70,0,1,1,0,1
71,1,1,1,1,1
72,1,1,1,1,1
73,1,1,1,1,1
74,1,1,1,1,1
75,1,1,1,1,1
76,1,1,1,1,1
77,1,1,1,1,1
78,1,1,1,1,1
79,1,1,1,1,1
80,1,1,1,1,1
81,1,1,1,1,1
82,1,1,1,1,1
83,1,1,1,1,1
84,1,1,1,1,1
85,1,1,1,1,1
86,1,1,1,1,1
87,1,1,1,1,1
88,1,1,1,1,1
89,1,1,1,1,1
90,1,1,1,1,1
91,1,1,1,1,1
92,1,1,1,1,1
93,1,1,1,1,1
94,1,1,1,1,1
95,1,1,1,1,1
96,1,1,1,1,1
97,1,1,1,1,1
98,1,1,1,1,1
99,1,1,1,1,1
100,1,1,1,1,1
101,1,0,1,1,1
102,1,1,1,1,1
103,1,1,1,1,1
104,1,1,1,1,1
105,1,1,1,1,1
106,1,1,1,1,1
107,1,1,1,1,1
108,1,1,1,1,1
109,1,1,1,1,1
110,1,1,1,1,1
111,1,1,1,1,1
112,1,1,1,1,1
113,1,1,1,1,1
114,1,1,1,1,1
115,1,1,1,1,1
116,1,1,1,1,1
117,1,1,1,1,1
118,1,1,1,1,1
119,1,1,1,1,1
120,1,1,1,1,1
121,1,1,1,1,1
122,1,1,1,1,1
123,1,1,1,1,1
124,1,1,1,1,1
125,1,1,1,1,1
126,1,1,1,1,1
127,1,1,1,1,1
128,1,1,1,1,1
129,1,1,1,1,1
130,1,1,1,1,1
131,1,1,1,1,1
132,1,1,1,1,1
133,1,1,1,1,1
134,1,1,1,1,1
135,1,1,1,1,1
136,1,1,1,1,1
137,1,1,1,1,1
138,1,1,1,1,1
139,1,1,1,1,1
140,0,1,1,1,1
141,1,1,1,1,1
142,1,1,1,1,1
143,1,1,1,1,1
144,1,1,1,1,1
145,1,1,1,1,1
146,1,1,1,1,1
147,1,1,1,1,1
148,1,1,1,1,1
149,1,1,1,1,1
150,1,1,1,1,1
151,1,1,1,1,1
152,1,1,1,1,1
153,1,1,1,1,1
154,1,1,1,1,1
155,1,1,1,1,1
156,1,1,1,1,1
157,1,0,1,1,1
158,1,1,1,1,1
159,1,1,1,1,1
160,1,1,1,1,1
161,1,1,1,1,1
162,1,1,1,1,1
163,1,1,1,1,1
164,1,1,1,1,1
165,1,1,1,1,1
166,1,1,1,1,1
167,1,1,1,1,1
168,1,1,1,1,1
169,1,1,1,1,1
170,1,1,1,1,1
171,1,1,1,1,1
172,1,1,1,1,1
173,1,1,1,1,1
174,1,1,1,1,1
175,1,1,1,1,1
176,1,1,1,1,1
177,1,1,1,1,1
178,1,1,1,1,1
179,1,1,1,1,1
180,1,1,1,1,1
181,1,1,1,1,1
182,1,1,1,1,1
183,1,1,1,1,1
184,1,1,1,1,1
185,1,1,1,1,1
186,1,1,1,1,1
187,1,1,1,1,1
188,1,1,1,1,1
189,1,1,1,1,1
190,1,1,1,1,1
191,1,1,1,1,1
192,1,1,1,1,1
193,1,1,1,1,1
194,1,1,1,1,1
195,1,1,1,1,1
196,1,1,1,1,1
197,1,1,1,1,1
198,1,1,1,1,1
199,1,1,1,1,1
200,1,1,1,1,1
201,1,1,1,1,1
202,1,1,1,1,1
203,1,1,1,1,1
204,1,1,1,1,1
205,1,1,1,1,1
206,1,1,1,1,1
207,1,1,1,1,1
208,1,1,1,1,1
209,1,1,1,1,1
210,1,1,1,1,1
211,1,1,1,1,1
212,1,1,1,1,1
213,1,1,1,1,1
214,1,1,1,1,1
215,1,1,1,1,1
216,1,1,1,1,1
217,1,1,1,1,1
218,1,1,1,1,1
219,1,1,1,1,1
220,1,1,1,1,1
221,1,1,1,1,1
222,1,1,1,1,1
223,1,1,1,1,1
224,1,1,1,1,1
225,1,1,1,1,1
226,1,1,1,1,1
227,1,1,1,1,1
228,1,1,1,1,1
229,1,1,1,1,1
230,1,1,1,1,1
231,1,1,1,1,1
232,1,1,1,1,1
233,1,1,1,1,1
234,1,1,1,1,1
235,1,1,1,1,1
236,1,1,1,1,1
237,1,1,1,1,1
238,1,1,1,1,1
239,1,1,1,1,1
240,1,1,1,1,1
241,1,1,1,1,1
242,1,1,1,1,1
243,1,1,1,1,1
244,1,1,1,1,1
245,1,1,1,1,1
246,1,1,1,1,1
247,1,1,1,1,1
248,1,1,1,1,1
249,1,1,1,1,1
250,1,1,1,1,1
251,1,1,1,1,1
252,1,1,1,1,0
253,1,1,1,1,0
254,1,1,1,1,1
255,1,1,1,1,1
256,1,1,1,1,1
257,1,1,1,1,1
258,1,1,1,1,0
259,1,1,1,1,0
260,1,1,1,1,1
261,1,1,1,1,1
262,1,1,1,1,1
263,1,1,0,1,1
264,1,1,1,1,1
265,1,1,1,1,1
266,1,1,1,1,1
267,1,1,1,1,1
268,1,1,1,1,1
269,1,1,1,1,1
270,1,1,1,1,1
271,1,1,1,1,1
272,1,1,1,1,1
273,1,1,1,1,1
274,1,1,1,1,1
275,1,1,1,1,1
276,1,1,1,1,1
277,1,1,1,1,1
278,1,1,1,1,1
279,1,1,1,1,0
280,1,1,1,1,0
281,1,1,1,1,1
282,1,1,1,1,1
283,1,1,1,1,1
284,1,1,1,1,1
285,1,1,1,1,1
286,1,1,1,1,1
287,1,1,1,1,1
288,1,1,1,1,1
289,1,1,1,1,1
290,1,1,1,1,1
291,1,1,1,1,1
292,1,1,1,1,1
293,1,1,1,1,1
294,1,1,1,1,1
295,1,1,0,1,1
296,1,1,1,1,1
297,1,1,1,1,1
298,1,1,1,1,1
299,1,1,1,1,1
300,1,1,1,1,1
301,0,0,0,0,0
302,0,0,0,0,0
303,0,0,0,0,0
304,0,0,0,0,0
305,0,0,0,0,0
306,0,0,0,0,0
307,0,0,0,0,0
308,0,0,0,0,0
309,0,0,0,0,0
310,0,0,0,0,0
311,0,0,0,0,0
312,0,0,0,0,0
313,0,0,0,0,0
314,0,0,0,0,0
315,0,0,0,0,0
316,0,0,0,0,0
317,0,0,0,0,0
318,0,0,0,0,0
319,0,0,0,0,0
320,0,0,0,0,0
321,0,0,0,0,0
322,0,0,0,0,0
323,0,0,0,0,0
324,0,0,0,0,0
325,0,0,0,0,0
326,0,0,0,0,0
327,0,0,0,0,0
328,0,0,0,0,0
329,0,0,0,0,0
330,0,0,0,0,0
331,0,0,0,0,0
332,0,0,0,0,0
333,0,0,0,0,0
334,0,0,0,0,0
335,0,0,0,0,0
336,0,0,0,0,0
337,0,0,0,0,0
338,0,0,0,0,0
339,0,0,0,0,0
340,0,0,0,0,0
341,0,0,0,0,0
342,0,0,0,0,0
343,0,0,0,0,0
344,0,0,0,0,0
345,0,0,0,0,0
346,0,0,0,0,0
347,0,0,0,0,0
348,0,0,0,0,0
349,0,0,0,0,0
350,0,0,0,0,0
351,0,0,0,0,0
352,0,0,0,0,0
353,0,0,0,0,0
354,0,0,0,0,0
355,0,0,0,0,0
356,0,0,0,0,0
357,0,0,0,0,0
358,0,0,0,0,0
359,0,0,0,0,0
360,0,0,0,0,0
361,0,0,0,0,0
362,0,0,0,0,0
363,0,0,0,0,0
364,0,0,0,0,0
365,0,0,0,0,0
366,0,0,0,0,0
367,0,0,0,0,0
368,0,0,0,0,0
369,0,0,0,0,0
370,0,0,0,0,0
371,0,0,0,0,0
372,0,0,0,0,0
373,0,0,0,0,0
374,0,0,0,0,0
375,0,0,0,0,0
376,0,0,0,0,0
377,0,0,0,0,0
378,0,0,0,0,0
379,0,0,0,0,0
380,0,0,0,0,0
381,0,0,0,0,0
382,0,0,0,0,0
383,0,0,0,0,0
384,0,0,0,0,0
385,0,0,0,0,0
386,0,0,0,0,0
387,0,0,0,0,0
388,0,0,0,0,0
389,0,0,0,0,0
390,0,0,0,0,0
391,0,0,0,0,0
392,0,0,0,0,0
393,0,0,0,0,0
394,0,0,0,0,0
395,0,0,0,0,0
396,0,0,0,0,0
397,0,0,0,0,0
398,0,0,0,0,0
399,0,0,0,0,0
400,0,0,0,0,0
401,0,0,0,0,0
402,0,0,0,0,0
403,0,0,0,0,0
404,0,0,0,0,0
405,0,0,0,0,0
406,0,0,0,0,0
407,0,0,0,0,0
408,0,0,0,0,0
409,0,0,0,0,0
410,0,0,0,0,0
411,0,0,0,0,0
412,0,0,0,0,0
413,0,0,0,0,0
414,0,0,0,0,0
415,0,0,0,0,0
416,0,0,0,0,0
417,0,0,0,0,0
418,0,0,0,0,0
419,0,0,0,0,0
420,0,0,0,0,0
421,0,0,0,0,0
422,0,0,0,0,0
423,0,0,0,0,0
424,0,0,0,0,0
425,0,0,0,0,0
426,0,0,0,0,0
427,0,0,0,0,0
428,0,0,0,0,0
429,0,0,0,0,0
430,0,0,0,0,0
431,0,0,0,0,0
432,0,0,0,0,0
433,0,0,0,0,0
434,0,0,0,0,0
435,0,0,0,0,0
436,0,0,0,0,0
437,0,0,0,0,0
438,0,0,0,0,0
439,0,0,0,0,0
440,0,0,0,0,0
441,0,0,0,0,0
442,0,0,0,0,0
443,0,0,0,0,0
444,0,0,0,0,0
445,0,0,0,0,0
446,0,0,0,0,0
447,0,0,0,0,0
448,0,0,0,0,0
449,0,0,0,0,0
450,0,0,0,0,0
451,0,0,0,0,0
452,0,0,0,0,0
453,0,0,0,0,0
454,0,0,0,0,0
455,0,0,0,0,0
456,0,0,0,0,0
457,0,0,0,0,0
458,0,0,0,0,0
459,0,0,0,0,0
460,0,0,0,0,0
461,0,0,0,0,0
462,0,0,0,0,0
463,0,0,0,0,0
464,0,0,0,0,0
465,0,0,0,0,0
466,0,0,0,0,0
467,0,0,0,0,0
468,0,0,0,0,0
469,0,0,0,0,0
470,0,0,0,0,0
471,0,0,0,0,0
472,0,0,0,0,0
473,0,0,0,0,0
474,0,0,0,0,0
475,0,0,0,0,0
476,0,0,0,0,0
477,0,0,0,0,0
478,0,0,0,0,0
479,0,0,0,0,0
480,0,0,0,0,0
481,0,0,0,0,0
482,0,0,0,0,0
483,0,0,0,0,0
484,0,0,0,0,0
485,0,0,0,0,0
486,0,0,0,0,0
487,0,0,0,0,0
488,0,0,0,0,0
489,0,0,0,0,0
490,0,0,0,0,0
491,0,0,0,0,0
492,0,0,0,0,0
493,0,0,0,0,0
494,0,0,0,0,0
495,0,0,0,0,0
496,0,0,0,0,0
497,0,0,0,0,0
498,0,0,0,0,0
499,0,0,0,0,0
500,0,0,0,0,0
501,0,0,0,0,0
502,0,0,0,0,0
503,0,0,0,0,0
504,0,0,0,0,0
505,0,0,0,0,0
506,0,0,0,0,0
507,0,0,0,0,0
508,0,0,0,0,0
509,0,0,0,0,0
510,0,0,0,0,0
511,0,0,0,0,0
512,0,0,0,0,0
513,0,0,0,0,0
514,0,0,0,0,0
515,0,0,0,0,0
516,0,0,0,0,0
517,0,0,0,0,0
518,0,0,0,0,0
519,0,0,0,0,0
520,0,0,0,0,0
521,0,0,0,0,0
522,0,0,0,0,0
523,0,0,0,0,0
524,0,0,0,0,0
525,0,0,0,0,0
526,0,0,0,0,0
527,0,0,0,0,0
528,0,0,0,0,0
529,0,0,0,0,0
530,0,0,0,0,0
531,0,0,0,0,0
532,0,0,0,0,0
533,0,0,0,0,0
534,0,0,0,0,0
535,0,0,0,0,0
536,0,0,0,0,0
537,0,0,0,0,0
538,0,0,0,0,0
539,0,0,0,0,0
540,0,0,0,0,0
541,0,0,0,0,0
542,0,0,0,0,0
543,0,0,0,0,0
544,0,0,0,0,0
545,0,0,0,0,0
546,0,0,0,0,0
547,0,0,0,0,0
548,0,0,0,0,0
549,0,0,0,0,0
550,0,0,0,0,0
551,0,0,0,0,0
552,0,0,0,0,0
553,0,0,0,0,0
554,0,0,0,0,0
555,0,0,0,0,0
556,0,0,0,0,0
557,0,0,0,0,0
558,0,0,0,0,0
559,0,0,0,0,0
560,0,0,0,0,0
561,0,0,0,0,0
562,0,0,0,0,0
563,0,0,0,0,0
564,0,0,0,0,0
565,0,0,0,0,0
566,0,0,0,0,0
567,0,0,0,0,0
568,0,0,0,0,0
569,0,0,0,0,0
570,0,0,0,0,0
571,0,0,0,0,0
572,0,0,0,0,0
573,0,0,0,0,0
574,0,0,0,0,0
575,0,0,0,0,0
576,0,0,0,0,0
577,0,0,0,0,0
578,0,0,0,0,0
579,0,0,0,0,0
580,0,0,0,0,0
581,0,0,0,0,0
582,0,0,0,0,0
583,0,0,0,0,0
584,0,0,0,0,0
585,0,0,0,0,0
586,0,0,0,0,0
587,0,0,0,0,0
588,0,0,0,0,0
589,0,0,0,0,0
590,0,0,0,0,0
591,0,0,0,0,0
592,0,0,0,0,0
593,0,0,0,0,0
594,0,0,0,0,0
595,0,0,0,0,0
596,0,0,0,0,0
597,0,0,0,0,0
598,0,0,0,0,0
599,0,0,0,0,0
600,0,0,0,0,0
601,0,0,0,0,0
602,0,0,0,0,0
603,0,0,0,0,0
604,0,0,0,0,0
605,0,0,0,0,0
606,0,0,0,0,0
607,0,0,0,0,0
608,0,0,0,0,0
609,0,0,0,0,0
610,0,0,0,0,0
611,0,0,0,0,0
612,0,0,0,0,0
613,0,0,0,0,0
614,0,0,0,0,0
615,0,0,0,0,0
616,0,0,0,0,0
617,0,0,0,0,0
618,0,0,0,0,0
619,0,0,0,0,0
620,0,0,0,0,0
621,0,0,0,0,0
622,0,0,0,0,0
623,0,0,0,0,0
624,0,0,0,0,0
625,0,0,0,0,0
626,0,0,0,0,0
627,0,0,0,0,0
628,0,0,0,0,0
629,0,0,0,0,0
630,0,0,0,0,0
631,0,0,0,0,0
632,0,0,0,0,0
633,0,0,0,0,0
634,0,0,0,0,0
635,0,0,0,0,0
636,0,0,0,0,0
637,0,0,0,0,0
638,0,0,0,0,0
639,0,0,0,0,0
640,0,0,0,0,0
641,0,0,0,0,0
642,0,0,0,0,0
643,0,0,0,0,0
644,0,0,0,0,0
645,0,0,0,0,0
646,0,0,0,0,0
647,0,0,0,0,0
648,0,0,0,0,0
649,0,0,0,0,0
650,0,0,0,0,0
651,0,0,0,0,0
652,0,0,0,0,0
653,0,0,0,0,0
654,0,0,0,0,0
655,0,0,0,0,0
656,0,0,0,0,0
657,0,0,0,0,0
658,0,0,0,0,0
659,0,0,0,0,0
660,0,0,0,0,0
661,0,0,0,0,0
662,0,0,0,0,0
663,0,0,0,0,0
664,0,0,0,0,0
665,0,0,0,0,0
666,0,0,0,0,0
667,0,0,0,0,0
668,0,0,0,0,0
669,0,0,0,0,0
670,0,0,0,0,0
671,0,0,0,0,0
672,0,0,0,0,0
673,0,0,0,0,0
674,0,0,0,0,0
675,0,0,0,0,0
676,0,0,0,0,0
677,0,0,0,0,0
678,0,0,0,0,0
679,0,0,0,0,0
680,0,0,0,0,0
681,0,0,0,0,0
682,0,0,0,0,0
683,0,0,0,0,0
684,0,0,0,0,0
685,0,0,0,0,0
686,0,0,0,0,0
687,0,0,0,0,0
688,0,0,0,0,0
689,0,0,0,0,0
690,0,0,0,0,0
691,0,0,0,0,0
692,0,0,0,0,0
693,0,0,0,0,0
694,0,0,0,0,0
695,0,0,0,0,0
696,0,0,0,0,0
697,0,0,0,0,0
698,0,0,0,0,0
699,0,0,0,0,0
700,0,0,0,0,0
701,0,0,0,0,0
702,0,0,0,0,0
703,0,0,0,0,0
704,0,0,0,0,0
705,0,0,0,0,0
706,0,0,0,0,0
707,0,0,0,0,0
708,0,0,0,0,0
709,0,0,0,0,0
710,0,0,0,0,0
711,0,0,0,0,0
712,0,0,0,0,0
713,0,0,0,0,0
714,0,0,0,0,0
715,0,0,0,0,0
716,0,0,0,0,0
717,0,0,0,0,0
718,0,0,0,0,0
719,0,0,0,0,0
720,0,0,0,0,0
721,0,0,0,0,0
722,0,0,0,0,0
723,0,0,0,0,0
724,0,0,0,0,0
725,0,0,0,0,0
726,0,0,0,0,0
727,0,0,0,0,0
728,0,0,0,0,0
729,0,0,0,0,0
730,0,0,0,0,0
731,0,0,0,0,0
732,0,0,0,0,0
733,0,0,0,0,0
734,0,0,0,0,0
735,0,0,0,0,0
736,0,0,0,0,0
737,0,0,0,0,0
738,0,0,0,0,0
739,0,0,0,0,0
740,0,0,0,0,0
741,0,0,0,0,0
742,0,0,0,0,0
743,0,0,0,0,0
744,0,0,0,0,0
745,0,0,0,0,0
746,0,0,0,0,0
747,0,0,0,0,0
748,0,0,0,0,0
749,0,0,0,0,0
750,0,0,0,0,0
751,0,0,0,0,0
752,0,0,0,0,0
753,0,0,0,0,0
754,0,0,0,0,0
755,0,0,0,0,0
756,0,0,0,0,0
757,0,0,0,0,0
758,0,0,0,0,0
759,0,0,0,0,0
760,0,0,0,0,0
761,0,0,0,0,0
762,0,0,0,0,0
763,0,0,0,0,0
764,0,0,0,0,0
765,0,0,0,0,0
766,0,0,0,0,0
767,0,0,0,0,0
768,0,0,0,0,0
769,0,0,0,0,0
770,0,0,0,0,0
771,0,0,0,0,0
772,0,0,0,0,0
773,0,0,0,0,0
774,0,0,0,0,0
775,0,0,0,0,0
776,0,0,0,0,0
777,0,0,0,0,0
778,0,0,0,0,0
779,0,0,0,0,0
780,0,0,0,0,0
781,0,0,0,0,0
782,0,0,0,0,0
783,0,0,0,0,0
784,0,0,0,0,0
785,0,0,0,0,0
786,0,0,0,0,0
787,0,0,0,0,0
788,0,0,0,0,0
789,0,0,0,0,0
790,0,0,0,0,0
791,0,0,0,0,0
792,0,0,0,0,0
793,0,0,0,0,0
794,0,0,0,0,0
795,0,0,0,0,0
796,0,0,0,0,0
797,0,0,0,0,0
798,0,0,0,0,0
799,0,0,0,0,0
800,0,0,0,0,0
801,0,0,0,0,0
802,0,0,0,0,0
803,0,0,0,0,0
804,0,0,0,0,0
805,0,0,0,0,0
806,0,0,0,0,0
807,0,0,0,0,0
808,0,0,0,0,0
809,0,0,0,0,0
810,0,0,0,0,0
811,0,0,0,0,0
812,0,0,0,0,0
813,0,0,0,0,0
814,0,0,0,0,0
815,0,0,0,0,0
816,0,0,0,0,0
817,0,0,0,0,0
818,0,0,0,0,0
819,0,0,0,0,0
820,0,0,0,0,0
821,0,0,0,0,0
822,0,0,0,0,0
823,0,0,0,0,0
824,0,0,0,0,0
825,0,0,0,0,0
826,0,0,0,0,0
827,0,0,0,0,0
828,0,0,0,0,0
829,0,0,0,0,0
830,0,0,0,0,0
831,0,0,0,0,0
832,0,0,0,0,0
833,0,0,0,0,0
834,0,0,0,0,0
835,0,0,0,0,0
836,0,0,0,0,0
837,0,0,0,0,0
838,0,0,0,0,0
839,0,0,0,0,0
840,0,0,0,0,0
841,0,0,0,0,0
842,0,0,0,0,0
843,0,0,0,0,0
844,0,0,0,0,0
845,0,0,0,0,0
846,0,0,0,0,0
847,0,0,0,0,0
848,0,0,0,0,0
849,0,0,0,0,0
850,0,0,0,0,0
851,0,0,0,0,0
852,0,0,0,0,0
853,0,0,0,0,0
854,0,0,0,0,0
855,0,0,0,0,0
856,0,0,0,0,0
857,0,0,0,0,0
858,0,0,0,0,0
859,0,0,0,0,0
860,0,0,0,0,0
861,0,0,0,0,0
862,0,0,0,0,0
863,0,0,0,0,0
864,0,0,0,0,0
865,0,0,0,0,0
866,0,0,0,0,0
867,0,0,0,0,0
868,0,0,0,0,0
869,0,0,0,0,0
870,0,0,0,0,0
871,0,0,0,0,0
872,0,0,0,0,0
873,0,0,0,0,0
874,0,0,0,0,0
875,0,0,0,0,0
876,0,0,0,0,0
877,0,0,0,0,0
878,0,0,0,0,0
879,0,0,0,0,0
880,0,0,0,0,0
881,0,0,0,0,0
882,0,0,0,0,0
883,0,0,0,0,0
884,0,0,0,0,0
885,0,0,0,0,0
886,0,0,0,0,0
887,0,0,0,0,0
888,0,0,0,0,0
889,0,0,0,0,0
890,0,0,0,0,0
891,0,0,0,0,0
892,0,0,0,0,0
893,0,0,0,0,0
894,0,0,0,0,0
895,0,0,0,0,0
896,0,0,0,0,0
897,0,0,0,0,0
898,0,0,0,0,0
899,0,0,0,0,0
900,0,0,0,0,0
901,1,1,1,1,0
902,1,1,1,1,1
903,1,1,1,1,1
904,1,1,1,1,1
905,1,1,1,1,1
906,1,1,1,1,1
907,1,1,1,1,1
908,1,1,1,1,1
909,1,1,1,1,1
910,1,1,1,1,1
911,1,1,1,1,1
912,1,1,1,1,1
913,1,1,1,1,1
914,1,1,1,1,1
915,1,1,1,1,1
916,1,1,1,1,1
917,1,1,1,1,1
918,1,1,1,1,1
919,1,1,1,1,1
920,1,1,1,1,0
921,1,1,1,1,0
922,1,1,1,1,1
923,1,1,1,1,1
924,1,1,1,1,1
925,1,1,1,1,1
926,1,1,1,1,1
927,1,1,1,1,1
928,1,1,1,1,1
929,1,1,1,1,1
930,1,1,1,1,1
931,1,1,1,1,1
932,1,1,1,1,1
933,1,1,1,1,1
934,1,1,1,1,1
935,1,1,1,1,1
936,1,1,1,1,1
937,1,1,1,1,1
938,1,1,1,1,1
939,1,1,1,1,1
940,1,1,1,1,1
941,1,1,1,1,1
942,1,1,1,1,1
943,1,1,1,1,1
944,1,1,1,1,1
945,1,1,1,1,1
946,1,1,1,1,1
947,1,1,1,1,1
948,1,1,1,1,1
949,1,1,1,1,1
950,1,1,1,1,1
951,1,1,1,1,1
952,1,1,1,1,1
953,1,1,1,1,1
954,1,1,1,1,1
955,1,1,1,1,1
956,1,1,1,1,1
957,1,1,1,1,1
958,1,1,1,1,1
959,1,1,1,1,1
960,1,1,1,1,1
961,1,1,0,1,1
962,1,1,1,1,1
963,1,1,1,1,1
964,1,1,1,1,1
965,1,1,1,1,1
966,1,1,1,1,1
967,1,1,1,1,1
968,1,1,1,1,1
969,1,1,1,1,1
970,1,1,1,1,1
971,1,1,1,1,1
972,1,1,1,1,1
973,1,1,0,1,1
974,1,1,1,1,1
975,1,1,1,1,1
976,1,1,1,1,1
977,1,1,1,1,1
978,1,1,1,1,1
979,1,1,1,1,1
980,1,1,1,1,1
981,1,1,1,1,1
982,1,1,1,1,1
983,1,1,1,1,1
984,1,1,1,1,1
985,1,1,1,1,1
986,1,1,1,1,1
987,1,1,1,1,1
988,1,1,1,1,1
989,1,1,1,1,1
990,1,1,1,1,1
991,1,1,1,1,1
992,1,1,1,1,1
993,1,1,1,1,1
994,1,1,1,1,1
995,1,1,1,1,1
996,1,1,1,1,1
997,1,1,1,1,1
998,1,1,1,1,1
999,1,1,1,1,1
1000,1,1,1,1,1
1001,1,1,1,1,1
1002,1,1,1,1,1
1003,1,1,1,1,1
1004,1,1,1,1,1
1005,1,1,1,1,1
1006,1,1,1,1,1
1007,1,1,1,1,1
1008,1,1,1,1,1
1009,1,1,1,1,1
1010,1,1,1,1,1
1011,1,1,0,1,1
1012,1,1,1,1,1
1013,1,1,1,1,1
1014,1,1,0,1,1
1015,1,1,1,1,1
1016,1,1,1,1,1
1017,1,1,0,1,1
1018,1,1,1,1,1
1019,1,1,1,1,0
1020,1,1,1,1,0
1021,1,1,1,1,0
1022,1,1,1,1,0
1023,1,1,1,1,1
1024,1,1,1,1,1
1025,1,1,1,1,1
1026,1,1,1,1,0
1027,1,1,1,1,0
1028,1,1,1,1,1
1029,1,1,1,1,1
1030,1,1,1,1,1
1031,1,1,0,1,1
1032,1,1,1,1,1
1033,1,1,1,1,1
1034,1,1,1,1,1
1035,1,1,1,1,1
1036,1,1,1,1,1
1037,1,1,1,1,1
1038,1,1,1,1,1
1039,1,1,1,1,1
1040,1,1,1,1,1
1041,1,1,1,1,1
1042,1,1,1,1,1
1043,1,1,1,1,1
1044,1,1,1,1,1
1045,1,1,1,1,1
1046,1,1,1,1,1
1047,1,1,1,1,1
1048,1,1,1,1,1
1049,1,1,1,1,1
1050,1,1,1,1,1
1051,1,1,1,1,1
1052,1,1,1,1,1
1053,1,1,1,1,1
1054,1,1,1,1,1
1055,1,1,1,1,1
1056,1,1,1,1,1
1057,1,1,1,1,1
1058,1,1,1,1,1
1059,1,1,1,1,1
1060,1,1,1,1,1
1061,1,1,1,1,1
1062,1,1,1,1,1
1063,1,1,1,1,1
1064,1,1,1,1,1
1065,1,1,1,1,1
1066,1,1,1,1,1
1067,1,1,0,1,1
1068,1,1,1,1,1
1069,1,1,1,1,1
1070,1,1,1,1,1
1071,1,1,1,1,1
1072,1,1,1,1,1
1073,1,1,1,1,1
1074,1,1,1,1,1
1075,1,1,1,1,1
1076,1,1,1,1,1
1077,1,1,1,1,1
1078,1,1,1,1,1
1079,1,1,1,1,1
1080,1,1,1,1,1
1081,1,1,1,1,1
1082,1,1,0,1,1
1083,1,1,1,1,1
1084,1,1,1,1,1
1085,1,1,1,1,1
1086,1,1,1,1,1
1087,1,1,1,1,1
1088,1,1,1,1,1
1089,1,1,1,1,1
1090,1,1,1,1,1
1091,1,1,1,1,1
1092,1,1,1,1,1
1093,1,1,1,1,1
1094,1,1,1,1,1
1095,1,1,1,1,1
1096,1,1,1,1,1
1097,1,1,1,1,1
1098,1,1,1,1,1
1099,1,1,1,1,1
1100,1,1,1,1,1
1101,1,1,1,1,1
1102,1,1,1,1,1
1103,1,1,1,1,1
1104,1,1,1,1,1
1105,1,1,1,1,1
1106,1,1,1,1,1
1107,1,1,1,1,1
1108,1,1,1,1,1
1109,1,1,1,1,1
1110,1,1,1,1,1
1111,1,1,1,1,1
1112,1,1,1,1,1
1113,1,1,1,1,1
1114,1,1,1,1,1
1115,1,1,1,1,1
1116,1,1,1,1,1
1117,1,1,1,1,1
1118,1,1,1,1,1
1119,1,1,1,1,1
1120,1,1,1,1,1
1121,1,1,1,1,1
1122,1,1,1,1,1
1123,1,1,1,1,1
1124,1,1,1,1,1
1125,1,1,1,1,1
1126,1,1,1,1,1
1127,1,1,1,1,1
1128,1,1,1,1,1
1129,1,1,1,1,1
1130,1,1,0,1,1
1131,1,1,1,1,1
1132,1,1,1,1,1
1133,1,1,1,1,1
1134,1,1,1,1,1
1135,1,1,1,1,1
1136,1,1,1,1,1
1137,1,1,1,1,1
1138,1,1,1,1,1
1139,1,1,1,1,1
1140,1,1,1,1,1
1141,1,1,1,1,1
1142,1,1,1,1,1
1143,1,1,1,1,1
1144,1,1,1,1,1
1145,1,1,1,1,1
1146,1,1,1,1,1
1147,1,1,1,1,1
1148,1,1,1,1,1
1149,1,1,1,1,1
1150,1,1,1,1,1
1151,1,1,1,1,1
1152,1,1,1,1,1
1153,1,1,1,1,1
1154,1,1,1,1,1
1155,1,1,1,1,1
1156,1,1,1,1,1
1157,1,1,1,1,1
1158,1,1,1,1,1
1159,1,1,1,1,1
1160,1,1,1,1,1
1161,1,1,1,1,1
1162,1,1,1,1,1
1163,1,1,1,1,1
1164,1,1,1,1,1
1165,1,1,1,1,1
1166,1,1,1,1,1
1167,1,1,1,1,1
1168,1,1,1,1,1
1169,1,1,1,1,1
1170,1,1,1,1,1
1171,1,1,1,1,1
1172,1,1,1,1,1
1173,1,1,1,1,1
1174,1,1,1,1,1
1175,1,1,1,1,1
1176,1,1,1,1,1
1177,1,1,1,1,1
1178,1,1,1,1,1
1179,1,1,1,1,1
1180,1,1,1,1,1
1181,1,1,1,1,1
1182,1,1,1,1,1
1183,1,1,0,1,1
1184,1,1,1,1,1
1185,1,1,1,1,1
1186,1,1,1,1,1
1187,1,1,1,1,1
1188,1,1,1,1,1
1189,1,1,1,1,1
1190,1,1,1,1,1
1191,1,1,1,1,1
1192,1,1,1,1,1
1193,1,1,1,1,1
1194,1,1,1,1,1
1195,1,1,1,1,1
1196,1,1,1,1,1
1197,1,1,1,1,1
1198,1,1,1,1,1
1199,1,1,1,1,1
1200,1,1,1,1,1


==> meaconing_results.csv <==
Time,HMAC,DigSig,ABSA,Handshake,Tracking
1,1,1,1,1,1
2,1,1,1,1,1
3,1,1,1,1,1
4,1,1,1,1,1
5,1,1,1,1,1
6,1,1,1,1,1
7,1,1,1,1,1
8,1,1,0,1,1
9,1,1,1,1,1
10,1,1,1,1,1
11,1,1,1,1,1
12,1,1,1,1,1
13,1,1,1,1,1
14,1,1,0,1,1
15,1,1,1,0,1
16,1,1,1,1,1
17,1,1,1,1,1
18,1,1,1,1,1
19,1,1,1,1,1
20,1,1,1,1,1
21,1,1,1,1,1
22,1,1,1,1,1
23,1,1,1,1,1
24,1,1,1,1,1
25,1,1,1,1,1
26,1,1,1,1,1
27,1,1,1,1,1
28,1,1,1,1,1
29,1,1,1,1,1
30,1,1,1,1,1
31,1,1,1,1,1
32,1,1,1,1,1
33,1,1,1,1,1
34,1,1,1,1,1
35,1,1,1,1,1
36,1,1,1,1,1
37,1,1,1,1,1
38,1,1,1,1,1
39,1,1,1,1,1
40,1,1,0,1,1
41,1,1,0,0,1
42,1,1,0,1,1
43,1,1,0,1,1
44,1,1,1,1,1
45,1,1,0,1,1
46,1,1,1,1,1
47,1,1,1,1,1
48,1,1,1,1,1
49,1,1,1,1,1
50,1,1,1,1,1
51,1,1,1,1,1
52,1,1,1,1,1
53,1,1,1,1,0
54,1,1,1,1,0
55,1,1,1,1,1
56,1,1,1,1,1
57,1,1,1,1,0
58,1,1,1,1,0
59,1,1,1,1,1
60,1,1,1,1,1
61,1,1,1,1,1
62,1,1,1,1,1
63,1,1,1,1,1
64,1,1,1,1,1
65,1,1,1,1,1
66,1,1,1,1,1
67,1,1,1,1,1
68,1,1,1,1,1
69,1,1,1,1,1
70,1,1,1,1,1
71,1,1,1,1,1
72,1,1,1,1,1
73,1,1,1,1,1
74,1,1,1,1,1
75,1,1,1,1,1
76,1,1,1,1,1
77,1,1,1,1,1
78,1,1,1,1,1
79,1,1,1,1,1
80,1,1,1,1,1
81,1,1,1,1,1
82,1,1,1,1,1
83,1,1,1,1,1
84,1,1,1,1,1
85,1,1,1,1,1
86,1,1,1,1,1
87,1,1,1,1,1
88,1,1,1,1,1
89,1,1,1,1,1
90,1,1,1,1,1
91,1,1,1,1,1
92,1,1,1,1,1
93,1,1,1,1,1
94,1,1,1,1,1
95,1,1,1,1,1
96,1,1,1,1,1
97,1,1,1,1,1
98,1,1,1,1,1
99,1,1,1,1,1
100,1,1,1,1,1
101,1,1,1,1,1
102,1,1,1,1,1
103,1,1,1,1,1
104,1,1,1,1,1
105,1,1,1,1,1
106,1,1,1,1,1
107,0,1,1,0,1
108,1,1,1,1,1
109,1,1,1,1,1
110,1,1,1,1,1
111,1,1,1,1,1
112,1,1,1,1,1
113,1,1,1,1,1
114,1,1,1,1,1
115,1,1,1,1,1
116,1,1,1,1,1
117,1,1,1,1,1
118,1,1,1,1,1
119,1,1,1,1,1
120,1,1,1,1,1
121,1,1,1,1,1
122,1,1,1,1,1
123,1,1,1,1,1
124,1,1,1,1,1
125,1,1,1,1,1
126,1,1,1,1,1
127,1,1,1,1,1
128,1,1,1,1,1
129,1,1,1,1,1
130,1,1,1,1,1
131,1,1,1,1,1
132,1,1,1,1,1
133,1,1,1,1,1
134,1,1,1,1,1
135,1,1,1,1,1
136,1,1,1,1,1
137,1,1,1,1,1
138,1,1,1,1,1
139,1,1,1,1,1
140,1,1,1,1,1
141,1,1,1,1,0
142,1,1,1,1,0
143,1,1,1,1,1
144,1,1,1,1,1
145,1,1,1,1,1
146,1,1,1,1,1
147,1,1,1,1,1
148,1,1,1,1,1
149,1,1,1,1,1
150,1,1,1,1,1
151,1,1,1,1,1
152,1,1,1,1,1
153,1,1,1,1,1
154,1,1,1,1,1
155,1,1,1,1,1
156,1,1,1,1,1
157,1,1,1,1,1
158,1,1,1,1,1
159,1,1,1,1,1
160,1,1,1,1,1
161,1,1,1,1,1
162,1,1,1,1,1
163,1,1,1,1,1
164,1,0,1,1,1
165,1,1,1,1,1
166,0,1,1,1,1
167,1,1,1,1,1
168,1,1,1,1,1
169,1,1,1,1,1
170,1,1,1,1,1
171,1,1,1,1,1
172,1,1,1,1,1
173,1,1,1,1,1
174,1,1,1,1,1
175,1,1,1,1,0
176,1,1,1,1,0
177,1,1,1,1,1
178,1,1,1,1,1
179,1,1,0,1,1
180,1,1,1,1,1
181,1,1,1,1,1
182,1,1,1,1,1
183,1,1,1,1,1
184,1,1,1,1,1
185,1,1,1,1,1
186,1,1,1,1,1
187,1,1,1,1,1
188,1,1,1,1,1
189,1,1,1,1,1
190,1,1,1,1,1
191,1,1,1,1,1
192,1,1,1,1,1
193,1,1,1,1,1
194,1,1,1,1,0
195,1,1,1,1,0
196,1,1,1,1,1
197,1,1,1,1,1
198,1,1,1,1,1
199,1,1,1,1,1
200,1,1,1,1,0
201,1,1,1,1,0
202,1,1,1,1,1
203,1,1,1,1,1
204,1,1,1,1,0
205,1,1,0,1,0
206,1,1,1,1,1
207,1,1,1,1,1
208,1,1,1,1,1
209,1,1,1,1,1
210,1,1,1,1,0
211,1,1,1,1,0
212,1,1,1,1,1
213,1,1,1,1,1
214,1,1,1,1,1
215,1,1,1,1,1
216,1,1,1,1,1
217,1,1,1,1,1
218,1,1,1,1,1
219,1,1,1,1,1
220,1,1,1,1,1
221,1,1,0,1,0
222,1,1,1,1,0
223,1,1,1,1,1
224,1,1,1,1,1
225,1,1,1,1,1
226,1,1,1,1,1
227,1,1,1,1,1
228,1,1,1,1,1
229,1,1,1,1,1
230,1,1,1,1,1
231,1,1,1,1,1
232,1,1,1,1,1
233,1,1,1,1,1
234,1,1,1,1,1
235,1,1,1,1,1
236,1,1,1,1,1
237,1,1,1,1,1
238,1,1,1,1,1
239,1,1,1,1,1
240,1,1,1,1,1
241,1,1,1,1,1
242,1,1,1,0,1
243,1,1,0,1,0
244,1,1,1,1,0
245,1,1,1,1,1
246,1,1,0,1,1
247,1,1,1,1,1
248,1,1,1,1,1
249,1,1,1,1,1
250,1,1,1,1,1
251,1,1,1,1,1
252,1,1,1,1,1
253,1,1,1,1,1
254,1,1,1,1,1
255,1,1,1,1,1
256,1,1,1,1,1
257,1,1,1,1,1
258,1,1,1,1,0
259,1,1,1,1,0
260,1,1,1,1,1
261,1,1,1,1,1
262,1,1,1,1,1
263,1,1,1,1,1
264,1,1,1,1,1
265,1,1,1,1,1
266,1,1,1,1,1
267,1,1,1,1,1
268,1,1,1,1,1
269,1,1,1,1,1
270,1,1,1,1,1
271,1,1,1,1,1
272,1,1,1,1,1
273,1,1,1,1,1
274,1,1,1,1,1
275,1,1,1,1,1
276,1,1,0,1,1
277,1,1,1,1,1
278,1,1,1,1,1
279,1,1,1,1,1
280,1,1,1,1,1
281,1,1,1,1,1
282,1,1,1,1,1
283,1,1,1,1,1
284,1,1,1,1,1
285,1,1,1,1,1
286,1,1,1,1,1
287,1,1,1,1,1
288,1,1,1,1,1
289,1,1,1,1,1
290,1,1,1,1,1
291,1,1,1,1,1
292,1,1,1,1,1
293,1,1,1,1,1
294,1,1,0,1,1
295,1,1,1,1,1
296,1,1,1,1,1
297,1,1,1,1,1
298,1,1,1,1,1
299,1,1,1,1,1
300,1,1,1,1,1
301,0,0,0,0,0
302,0,1,0,0,0
303,0,1,0,1,0
304,1,1,0,1,0
305,1,1,0,1,0
306,1,1,0,1,1
307,1,1,0,1,1
308,1,1,0,1,1
309,1,1,0,1,1
310,1,1,0,0,1
311,1,1,0,1,1
312,1,1,0,0,1
313,1,1,0,1,1
314,1,1,0,1,1
315,1,1,0,0,1
316,1,1,0,1,1
317,1,1,0,1,1
318,1,1,0,1,1
319,1,1,0,1,1
320,1,1,0,1,1
321,1,1,0,1,1
322,1,1,0,0,1
323,1,1,0,0,1
324,1,1,0,0,1
325,1,1,0,0,1
326,1,1,0,0,1
327,1,1,0,0,1
328,1,1,0,0,1
329,1,1,0,0,1
330,1,1,0,0,1
331,1,1,0,0,1
332,1,1,0,0,1
333,1,1,0,0,1
334,1,1,0,0,1
335,1,1,0,0,1
336,1,1,0,0,1
337,1,1,0,0,1
338,1,1,0,0,1
339,1,1,0,0,1
340,1,1,0,0,1
341,1,1,0,0,1
342,1,1,0,0,1
343,1,1,0,0,1
344,1,1,0,0,1
345,1,1,0,0,1
346,1,1,0,0,1
347,1,1,0,0,1
348,1,1,0,0,0
349,1,1,0,0,0
350,1,1,0,0,1
351,1,1,0,0,1
352,1,1,0,0,0
353,1,1,0,0,0
354,1,1,0,0,1
355,1,1,0,0,1
356,1,1,0,0,0
357,1,1,0,0,0
358,1,1,0,0,0
359,1,1,0,0,0
360,1,1,0,0,0
361,1,1,0,0,0
362,1,1,0,0,0
363,1,1,0,0,0
364,1,1,0,0,0
365,1,1,0,0,0
366,1,1,0,0,0
367,1,1,0,0,0
368,1,1,0,0,0
369,1,1,0,0,0
370,1,1,0,0,0
371,1,1,0,0,0
372,1,1,0,0,0
373,1,1,0,0,0
374,1,1,0,0,0
375,1,1,0,0,0
376,1,1,0,0,0
377,1,1,0,0,0
378,1,1,0,0,0
379,1,1,0,0,0
380,1,1,0,0,0
381,1,1,0,0,0
382,1,1,0,0,0
383,1,1,0,0,0
384,1,1,0,0,0
385,1,1,0,0,0
386,1,1,0,0,0
387,1,1,0,0,0
388,1,1,0,0,0
389,1,1,0,0,0
390,1,1,0,0,0
391,1,1,0,0,0
392,1,1,0,0,0
393,1,1,0,0,0
394,1,1,0,0,0
395,1,1,0,0,0
396,1,1,0,0,0
397,1,1,0,0,0
398,1,1,0,0,0
399,1,1,0,0,0
400,1,1,0,0,0
401,1,1,0,0,0
402,1,1,0,0,0
403,1,1,0,0,0
404,1,1,0,0,0
405,1,1,0,0,0
406,1,1,0,0,0
407,1,1,0,0,0
408,1,1,0,0,0
409,1,1,0,0,0
410,1,1,0,0,0
411,1,1,0,0,0
412,1,1,0,0,0
413,1,1,0,0,0
414,1,1,0,0,0
415,1,1,0,0,0
416,1,1,0,0,0
417,1,1,0,0,0
418,1,1,0,0,0
419,1,1,0,0,0
420,1,1,0,0,0
421,1,1,0,0,0
422,1,1,0,0,0
423,1,1,0,0,0
424,1,1,0,0,0
425,1,1,0,0,0
426,1,1,0,0,0
427,1,1,0,0,0
428,1,1,0,0,0
429,1,1,0,0,0
430,1,1,0,0,0
431,1,1,0,0,0
432,1,1,0,0,0
433,1,1,0,0,0
434,1,1,0,0,0
435,1,1,0,0,0
436,1,1,0,0,0
437,1,1,0,0,0
438,1,1,0,0,0
439,1,1,0,0,0
440,1,1,0,0,0
441,1,1,0,0,0
442,1,1,0,0,0
443,1,1,0,0,0
444,1,1,0,0,0
445,1,1,0,0,0
446,1,1,0,0,0
447,1,1,0,0,0
448,1,1,0,0,0
449,1,1,0,0,0
450,1,1,0,0,0
451,1,1,0,0,0
452,1,1,0,0,0
453,1,1,0,0,0
454,1,1,0,0,0
455,1,1,0,0,0
456,1,1,0,0,0
457,1,1,0,0,0
458,1,1,0,0,0
459,1,1,0,0,0
460,1,1,0,0,0
461,1,1,0,0,0
462,1,1,0,0,0
463,1,1,0,0,0
464,1,1,0,0,0
465,1,1,0,0,0
466,1,1,0,0,0
467,1,1,0,0,0
468,1,1,0,0,0
469,1,1,0,0,0
470,1,1,0,0,0
471,1,1,0,0,0
472,1,1,0,0,0
473,1,1,0,0,0
474,1,1,0,0,0
475,1,1,0,0,0
476,1,1,0,0,0
477,1,1,0,0,0
478,1,1,0,0,0
479,1,1,0,0,0
480,1,1,0,0,0
481,1,1,0,0,0
482,1,1,0,0,0
483,1,1,0,0,0
484,1,1,0,0,0
485,1,1,0,0,0
486,1,1,0,0,0
487,1,1,0,0,1
488,1,1,0,0,1
489,1,1,0,0,1
490,1,1,0,0,1
491,1,1,0,0,1
492,1,1,0,0,1
493,1,1,0,0,1
494,1,1,0,0,1
495,1,1,0,0,1
496,1,1,0,0,1
497,1,1,0,0,0
498,1,1,0,0,0
499,1,1,0,0,1
500,1,1,0,0,1
501,1,1,0,0,1
502,1,1,0,0,1
503,1,1,0,0,1
504,1,1,0,0,1
505,1,1,0,0,1
506,1,1,0,0,1
507,1,1,0,0,1
508,1,1,0,0,1
509,1,1,0,0,1
510,0,1,0,0,0
511,1,1,0,0,0
512,0,0,0,0,1
513,1,1,0,0,1
514,1,1,0,0,1
515,1,1,0,0,1
516,1,1,0,0,1
517,1,0,0,0,1
518,1,0,0,0,1
519,1,0,0,0,1
520,1,0,0,0,1
521,1,0,0,0,1
522,1,0,0,0,1
523,1,0,0,0,1
524,1,0,0,0,1
525,1,0,0,0,1
526,1,0,0,0,1
527,1,0,0,0,1
528,0,0,0,0,1
529,0,0,0,0,1
530,0,0,0,0,1
531,0,0,0,0,1
532,0,0,0,0,1
533,0,0,0,0,0
534,0,0,0,0,0
535,0,0,0,0,1
536,0,0,0,0,1
537,0,0,0,0,1
538,0,0,0,0,1
539,0,1,0,0,0
540,0,1,0,0,0
541,0,1,0,0,0
542,0,1,0,0,0
543,0,0,0,0,0
544,0,0,0,0,0
545,0,0,0,0,1
546,0,0,0,0,1
547,0,0,0,0,1
548,0,0,0,0,1
549,0,0,0,0,1
550,0,0,0,0,0
551,0,0,0,0,0
552,0,0,0,0,0
553,0,0,0,0,0
554,0,1,0,0,0
555,0,1,0,0,0
556,0,1,0,0,0
557,0,1,0,0,0
558,0,0,0,0,0
559,1,1,0,0,0
560,1,1,0,0,0
561,1,0,0,0,0
562,0,1,1,0,0
563,0,0,0,0,0
564,0,0,0,0,0
565,0,0,0,0,0
566,0,0,0,0,0
567,0,0,0,0,0
568,0,0,0,0,0
569,0,0,0,0,0
570,0,0,0,0,0
571,0,0,0,0,0
572,0,0,0,0,0
573,0,0,0,0,0
574,0,0,0,0,0
575,0,0,0,0,0
576,0,0,0,0,0
577,0,0,0,0,0
578,0,0,0,0,0
579,0,0,0,0,0
580,0,0,0,0,0
581,0,0,0,0,0
582,0,0,0,0,0
583,0,0,0,0,0
584,0,0,0,0,0
585,0,0,0,0,0
586,0,0,0,0,0
587,0,0,0,0,0
588,0,0,0,0,0
589,0,0,0,0,1
590,0,0,0,0,1
591,0,0,0,0,1
592,0,0,0,0,1
593,0,0,0,0,1
594,0,0,0,0,0
595,0,0,0,0,0
596,0,0,0,0,0
597,0,0,0,0,1
598,0,0,0,0,1
599,0,0,0,0,1
600,0,0,0,0,0
601,0,0,0,0,0
602,0,0,0,0,1
603,0,0,0,0,1
604,0,0,0,0,1
605,0,0,0,0,1
606,0,0,0,0,1
607,0,0,0,0,1
608,0,0,0,0,1
609,0,0,0,0,1
610,0,0,0,0,1
611,0,0,0,0,1
612,0,0,0,0,1
613,0,0,0,0,1
614,0,0,0,0,1
615,0,0,0,0,1
616,0,0,0,0,1
617,0,0,0,0,1
618,0,0,0,0,1
619,0,0,0,0,1
620,0,0,0,0,1
621,0,0,0,0,1
622,0,0,0,0,0
623,0,0,0,0,0
624,0,0,0,0,1
625,0,0,0,0,1
626,0,0,0,0,1
627,0,0,0,0,1
628,0,0,0,0,1
629,0,0,0,0,1
630,0,0,0,0,1
631,0,0,0,0,1
632,0,0,0,0,1
633,0,0,0,0,1
634,0,0,0,0,1
635,0,0,0,0,1
636,0,0,0,0,1
637,0,0,0,0,1
638,0,0,0,0,1
639,0,0,0,0,1
640,0,0,0,0,1
641,0,0,0,0,1
642,0,0,0,0,1
643,0,0,0,0,1
644,0,0,0,0,1
645,0,0,0,0,1
646,0,0,0,0,1
647,0,0,0,0,1
648,0,0,0,0,1
649,0,0,0,0,1
650,0,0,0,0,1
651,0,0,0,0,1
652,0,0,0,0,1
653,0,0,0,0,1
654,0,0,0,0,1
655,0,0,0,0,1
656,0,0,0,0,1
657,0,0,0,0,1
658,0,0,0,0,0
659,1,0,0,0,0
660,1,0,0,0,1
661,1,0,0,0,1
662,1,0,0,0,0
663,1,0,0,0,0
664,0,1,0,0,1
665,0,1,0,0,1
666,0,1,0,0,1
667,0,1,0,0,1
668,0,1,0,0,1
669,1,1,0,0,1
670,1,1,0,0,1
671,1,1,0,0,1
672,1,1,0,0,1
673,1,1,0,0,1
674,1,1,0,0,1
675,0,1,0,0,1
676,1,1,0,0,1
677,1,1,0,0,1
678,1,1,0,0,1
679,0,1,0,0,1
680,0,1,0,0,1
681,0,1,0,0,1
682,0,1,0,0,1
683,0,1,0,0,1
684,0,1,0,0,1
685,0,1,0,0,1
686,0,1,0,0,1
687,0,1,0,0,1
688,0,1,0,0,0
689,0,1,0,0,0
690,0,1,0,0,0
691,0,1,0,0,1
692,0,1,0,0,1
693,0,1,0,0,1
694,1,1,0,0,1
695,1,1,0,0,0
696,1,1,0,0,0
697,1,1,0,0,1
698,1,1,0,0,1
699,1,1,0,0,1
700,1,1,0,0,1
701,1,1,0,0,1
702,1,1,0,0,1
703,1,1,0,0,1
704,1,1,0,0,1
705,1,1,0,0,1
706,1,1,0,0,1
707,1,1,0,0,1
708,1,1,0,0,1
709,1,1,0,0,1
710,1,1,0,0,1
711,1,1,0,0,1
712,1,1,0,0,1
713,1,1,0,0,1
714,1,1,0,0,1
715,1,1,0,0,1
716,1,1,0,0,1
717,1,1,0,0,1
718,1,1,0,0,1
719,1,1,0,0,1
720,1,1,0,0,1
721,1,1,0,0,1
722,1,1,0,0,1
723,1,1,0,0,1
724,1,1,0,0,1
725,1,1,0,0,1
726,1,1,0,0,1
727,1,1,0,1,1
728,1,1,0,1,1
729,1,1,0,1,1
730,1,1,0,1,0
731,1,1,0,1,0
732,1,1,0,1,1
733,1,1,0,1,1
734,1,1,0,1,1
735,1,1,0,1,1
736,1,1,0,1,1
737,1,1,0,0,1
738,1,1,0,0,1
739,1,1,0,0,1
740,1,1,0,0,0
741,1,1,0,0,0
742,1,1,0,0,1
743,1,1,0,0,1
744,1,1,0,0,1
745,1,1,0,0,1
746,1,1,0,0,0
747,1,1,0,0,0
748,1,1,0,0,1
749,1,1,0,1,1
750,1,1,0,1,1
751,1,1,0,1,1
752,1,1,0,1,1
753,1,1,0,1,1
754,1,1,0,0,1
755,1,1,0,0,1
756,1,1,0,0,1
757,1,1,0,0,1
758,1,1,0,0,1
759,1,1,0,0,1
760,1,1,0,0,1
761,1,1,0,0,1
762,1,1,0,1,1
763,1,1,0,1,1
764,1,1,0,1,1
765,1,1,0,0,1
766,1,1,0,0,1
767,1,1,0,0,1
768,1,1,0,0,1
769,1,1,0,0,1
770,1,1,0,0,1
771,1,1,0,0,1
772,1,1,0,0,1
773,1,1,0,0,1
774,1,1,0,0,1
775,1,1,0,0,1
776,1,1,0,0,1
777,1,1,0,0,1
778,1,1,0,0,1
779,1,1,0,0,1
780,1,1,0,0,1
781,1,1,0,0,1
782,1,1,0,0,0
783,0,1,0,0,0
784,0,1,0,0,0
785,0,1,0,0,0
786,0,1,0,0,0
787,0,1,0,0,0
788,1,1,0,0,1
789,0,1,0,0,1
790,0,1,0,0,1
791,0,1,0,0,1
792,1,0,0,0,1
793,1,0,0,0,1
794,1,0,0,0,1
795,1,0,0,0,1
796,1,0,0,0,1
797,1,0,0,0,1
798,1,0,0,0,1
799,1,0,0,0,1
800,1,0,0,0,1
801,1,0,0,0,1
802,1,0,0,0,1
803,1,0,0,0,1
804,1,0,0,0,1
805,1,0,0,0,1
806,1,0,0,0,1
807,0,0,0,0,1
808,0,0,0,0,1
809,0,0,0,0,1
810,0,0,0,0,1
811,0,0,0,0,1
812,0,0,0,0,1
813,0,0,0,0,1
814,0,0,0,0,1
815,0,0,0,0,1
816,0,0,0,0,1
817,0,0,0,0,1
818,0,0,0,0,1
819,0,0,0,0,1
820,0,0,0,0,0
821,0,0,0,0,0
822,0,0,0,0,1
823,0,0,0,0,1
824,0,0,0,0,1
825,0,0,0,0,0
826,0,0,0,0,0
827,0,0,0,0,0
828,0,0,0,0,0
829,0,0,0,0,0
830,0,0,0,0,0
831,0,0,0,0,0
832,0,0,0,0,0
833,0,0,0,0,1
834,1,0,0,0,1
835,1,1,0,0,0
836,1,1,0,0,0
837,1,1,0,0,0
838,1,1,0,0,1
839,1,1,0,0,1
840,1,1,0,0,1
841,1,1,0,0,1
842,1,1,0,0,1
843,1,1,0,0,1
844,1,1,0,0,1
845,1,1,0,0,1
846,1,1,0,0,1
847,1,1,0,0,1
848,1,1,0,0,1
849,1,1,0,0,1
850,1,1,0,0,1
851,1,1,0,1,1
852,1,1,0,1,1
853,1,1,0,1,1
854,1,1,0,1,1
855,1,1,0,1,1
856,1,1,0,1,1
857,1,1,0,1,1
858,1,1,0,1,1
859,1,1,0,1,1
860,1,1,0,1,1
861,1,1,0,0,1
862,1,1,0,0,1
863,1,1,0,0,1
864,1,1,0,0,1
865,1,1,0,0,1
866,1,1,0,0,1
867,1,1,0,0,1
868,1,1,0,0,1
869,1,1,0,0,1
870,1,1,0,0,1
871,1,1,0,0,1
872,1,1,0,0,1
873,1,1,0,0,1
874,1,1,0,0,1
875,1,1,0,0,1
876,1,1,0,0,1
877,1,1,0,0,1
878,1,1,0,0,1
879,1,1,0,0,1
880,1,1,0,0,1
881,1,1,0,0,1
882,1,1,0,0,1
883,1,1,0,0,1
884,1,1,0,0,1
885,1,1,0,0,1
886,1,1,0,0,1
887,1,1,0,0,0
888,1,1,0,0,0
889,1,1,0,0,1
890,1,1,0,0,1
891,1,1,0,0,1
892,1,0,0,0,1
893,1,0,0,0,1
894,1,0,0,0,1
895,1,0,0,0,1
896,1,0,0,0,1
897,1,0,0,0,1
898,1,0,0,0,1
899,0,0,0,0,1
900,0,0,0,0,1
901,0,0,0,1,0
902,0,0,1,1,0
903,0,0,1,1,0
904,0,1,1,1,0
905,1,1,1,1,0
906,0,1,1,0,0
907,1,1,1,1,0
908,1,0,0,1,0
909,1,0,1,1,0
910,1,1,1,1,0
911,1,1,1,1,0
912,1,1,1,1,0
913,1,1,1,1,0
914,1,1,1,1,0
915,1,1,1,1,0
916,1,1,1,1,0
917,1,1,1,1,0
918,1,1,1,1,0
919,1,1,1,1,0
920,1,1,1,1,0
921,1,1,1,1,1
922,1,1,1,1,1
923,1,1,1,1,1
924,1,1,1,1,1
925,1,1,1,1,1
926,1,1,1,1,0
927,1,1,1,1,0
928,1,1,1,1,0
929,1,1,1,1,1
930,1,1,1,1,1
931,1,1,1,1,1
932,1,1,0,1,1
933,1,1,1,1,1
934,1,1,1,1,1
935,1,1,1,1,1
936,1,1,1,1,1
937,1,1,1,1,1
938,1,1,1,1,1
939,1,1,1,1,1
940,1,1,1,1,1
941,1,1,1,1,1
942,1,1,1,1,1
943,1,1,1,1,1
944,1,1,1,1,1
945,1,1,1,1,1
946,1,1,1,1,1
947,1,1,1,1,1
948,1,1,1,1,1
949,1,1,1,1,1
950,1,1,1,1,1
951,1,1,1,1,1
952,1,1,1,1,1
953,1,1,1,1,1
954,1,1,1,1,1
955,1,1,0,1,1
956,1,1,1,1,1
957,1,1,1,1,1
958,1,1,1,1,1
959,1,1,1,1,1
960,1,1,1,1,1
961,1,1,1,1,1
962,1,1,1,1,1
963,1,1,1,1,1
964,1,1,1,1,1
965,1,1,1,1,1
966,1,1,1,1,1
967,1,1,1,1,1
968,1,1,1,1,1
969,1,1,1,1,1
970,1,1,1,1,1
971,1,1,1,1,1
972,1,1,1,1,1
973,1,1,1,1,1
974,1,1,1,1,1
975,1,1,1,1,1
976,1,1,1,1,1
977,1,1,1,1,1
978,1,1,1,1,1
979,1,1,1,1,1
980,1,1,1,1,1
981,1,1,1,1,1
982,1,1,1,1,1
983,1,1,1,1,1
984,1,1,1,1,1
985,1,1,1,1,1
986,1,1,1,1,1
987,1,1,1,1,1
988,1,1,1,1,1
989,1,1,1,1,1
990,1,1,1,1,1
991,1,1,1,1,1
992,1,1,1,1,1
993,1,1,1,1,1
994,1,1,1,1,1
995,1,1,1,1,1
996,1,1,1,1,1
997,1,1,1,1,1
998,1,1,1,1,1
999,1,1,1,1,1
1000,1,1,1,1,1
1001,1,1,1,1,1
1002,1,1,1,1,1
1003,1,1,1,1,1
1004,1,1,0,1,1
1005,1,1,1,1,1
1006,1,1,1,1,1
1007,1,1,1,1,1
1008,1,1,1,1,1
1009,1,1,1,1,0
1010,1,1,1,1,0
1011,1,1,1,1,1
1012,1,1,1,1,1
1013,1,1,1,1,1
1014,1,1,1,1,1
1015,1,1,1,1,1
1016,1,1,1,1,1
1017,1,1,1,1,1
1018,1,1,1,1,1
1019,1,1,1,1,1
1020,1,1,1,1,1
1021,1,1,1,1,1
1022,1,1,1,1,1
1023,1,1,1,1,1
1024,1,1,1,1,1
1025,1,1,1,1,1
1026,1,1,1,1,1
1027,1,1,1,1,1
1028,1,1,1,1,1
1029,1,1,1,1,1
1030,1,1,1,1,1
1031,1,1,1,1,1
1032,1,1,1,1,1
1033,1,1,1,1,1
1034,1,1,1,1,1
1035,1,1,1,1,1
1036,1,1,1,1,1
1037,1,1,1,1,1
1038,1,1,1,1,1
1039,1,1,1,1,1
1040,1,1,1,1,1
1041,1,1,1,1,1
1042,1,1,1,1,1
1043,1,1,1,1,1
1044,1,1,1,1,1
1045,1,1,1,1,1
1046,1,1,1,1,1
1047,1,1,1,1,1
1048,1,1,1,1,1
1049,1,1,1,1,1
1050,1,1,1,1,1
1051,1,1,1,1,1
1052,1,1,1,1,1
1053,1,1,1,1,1
1054,1,1,1,1,1
1055,1,1,1,1,1
1056,1,1,1,1,1
1057,1,1,1,1,1
1058,1,1,1,1,1
1059,1,1,1,1,1
1060,1,1,0,1,1
1061,1,1,1,1,1
1062,1,1,1,1,1
1063,1,1,1,1,1
1064,1,1,1,1,1
1065,1,1,1,1,1
1066,1,1,1,1,1
1067,1,1,1,1,1
1068,1,1,1,1,1
1069,1,1,1,1,1
1070,1,1,1,1,1
1071,1,1,1,1,1
1072,1,1,1,1,1
1073,1,1,1,1,1
1074,1,1,1,1,1
1075,1,1,1,1,1
1076,1,1,1,1,1
1077,1,1,1,1,1
1078,1,1,1,1,1
1079,1,1,1,1,1
1080,1,1,1,1,1
1081,1,1,1,1,1
1082,1,1,1,1,1
1083,1,1,1,1,1
1084,1,1,1,1,1
1085,1,1,1,1,1
1086,1,1,1,1,1
1087,1,1,1,1,1
1088,1,1,1,1,1
1089,1,1,1,1,1
1090,1,1,1,1,1
1091,1,1,1,1,1
1092,1,1,1,1,1
1093,1,1,1,1,1
1094,1,1,1,1,1
1095,1,1,1,1,1
1096,1,1,1,1,1
1097,1,1,1,1,1
1098,1,1,1,1,1
1099,1,1,1,1,1
1100,1,1,1,1,1
1101,1,1,1,1,1
1102,1,1,1,1,1
1103,1,1,1,1,1
1104,1,1,1,1,1
1105,1,1,1,1,1
1106,1,1,1,1,1
1107,1,1,1,1,1
1108,1,1,1,1,1
1109,1,1,1,1,1
1110,1,1,1,1,1
1111,1,1,1,1,1
1112,1,1,1,1,1
1113,1,1,1,1,1
1114,1,1,1,1,1
1115,1,1,1,1,1
1116,1,1,1,1,1
1117,1,1,1,1,1
1118,1,1,1,1,1
1119,1,1,1,1,1
1120,1,1,1,1,1
1121,1,1,1,1,1
1122,1,0,0,1,1
1123,1,1,1,1,1
1124,1,1,1,1,1
1125,1,1,1,1,0
1126,1,1,1,1,0
1127,1,1,1,1,1
1128,1,1,1,1,1
1129,1,1,1,1,0
1130,1,1,1,1,0
1131,1,1,1,1,1
1132,1,1,1,1,1
1133,1,1,1,1,1
1134,1,1,1,1,1
1135,1,1,1,1,1
1136,1,1,0,1,1
1137,1,1,1,1,1
1138,1,1,1,1,1
1139,1,1,1,1,1
1140,1,1,1,1,1
1141,1,1,1,1,1
1142,1,1,1,1,1
1143,1,1,1,1,1
1144,1,1,1,1,1
1145,1,1,1,1,1
1146,1,1,1,1,1
1147,1,1,1,1,1
1148,1,1,0,1,1
1149,1,1,1,1,1
1150,1,1,1,1,1
1151,1,1,1,1,1
1152,1,1,1,1,1
1153,1,1,1,1,1
1154,1,1,1,1,1
1155,1,1,0,1,1
1156,1,1,1,1,1
1157,1,1,1,1,1
1158,1,1,1,1,1
1159,1,1,1,1,1
1160,1,1,0,0,1
1161,1,1,0,0,1
1162,1,1,0,1,1
1163,1,1,1,1,1
1164,1,1,1,1,1
1165,1,1,1,1,1
1166,1,1,1,1,1
1167,1,1,1,1,1
1168,1,1,1,1,1
1169,1,1,1,1,1
1170,1,1,1,1,1
1171,1,1,1,1,1
1172,1,1,1,1,1
1173,1,1,1,1,1
1174,1,1,1,1,1
1175,1,1,1,1,1
1176,1,1,1,1,1
1177,1,1,1,1,1
1178,1,1,1,1,1
1179,1,1,1,1,1
1180,1,1,1,1,1
1181,1,1,1,1,1
1182,1,1,1,1,1
1183,1,1,1,1,1
1184,1,1,1,1,1
1185,1,1,1,1,1
1186,1,1,1,1,1
1187,1,1,1,1,0
1188,1,1,1,1,0
1189,1,1,1,1,0
1190,1,1,1,1,0
1191,1,1,1,1,0
1192,1,1,1,1,1
1193,1,1,1,1,1
1194,1,1,1,1,1
1195,1,1,1,1,1
1196,1,1,1,1,1
1197,1,1,1,1,1
1198,1,1,1,1,1
1199,1,0,1,1,1
1200,1,1,1,1,1

